Analysis for Implicit and Implicit-Explicit ADER and DeC Methods for Ordinary Differential Equations, Advection-Diffusion and Advection-Dispersion Equations

In this manuscript, we present the development of implicit and implicit-explicit ADER and DeC methodologies within the DeC framework using the two-operators formulation, with a focus on their stability analysis both as solvers for ordinary differential equations (ODEs) and within the context of linear partial differential equations (PDEs). To analyze their stability, we reinterpret these methods as Runge-Kutta schemes and uncover significant variations in stability behavior, ranging from A-stable to bounded stability regions, depending on the chosen order, method, and quadrature nodes. This differentiation contrasts with their explicit counterparts. When applied to advection-diffusion and advection-dispersion equations employing finite difference spatial discretization, the von Neumann stability analysis demonstrates stability under CFL-like conditions. Particularly noteworthy is the stability maintenance observed for the advection-diffusion equation, even under spatial-independent constraints. Furthermore, we establish precise boundaries for relevant coefficients and provide suggestions regarding the suitability of specific schemes for different problem.

==> pdf/pdepics/disp/dispersion_operators/eig_disp_oper_ord_3.csv <==
real, imag 
0.0, 0.0 
-7.577272143066693e-15, 2.4879585484860467e-7 
-4.955480470414386e-13, 1.9903668360340965e-6 
-5.6397664316421015e-12, 6.717488031781488e-6 
-3.16875969907926e-11, 1.5922934339530903e-5 
-1.2086745493355977e-10, 3.109948008464536e-5 
-3.608689180811808e-10, 5.373989829587228e-5 
-9.098592435030639e-10, 8.533695952379905e-5 
-2.0270352618645404e-9, 0.00012738343008839026 
-4.108690720983077e-9, 0.00018137206964172897 
-7.729774209597196e-9, 0.00024879562793354154 
-1.3690922590070542e-8, 0.00033114684066575667 
-2.3070939242364474e-8, 0.00042991842432491684 
-3.7284689197170096e-8, 0.0005466030698797336 
-5.814637621393004e-8, 0.0006826934352331532 
-8.79381698293269e-8, 0.0008396821363185619 
-1.2948414790381335e-7, 0.0010190617367296928 
-1.8622949993218896e-7, 0.0012223247357762007 
-2.6232496797007343e-7, 0.0014509635548559108 
-3.6271645353913584e-7, 0.0017064705220365406 
-4.93239763810216e-7, 0.001990337854741328 
-6.60720430201156e-7, 0.0023040576404324414 
-8.730785435173694e-7, 0.002649121815187769 
-1.1394385572016663e-6, 0.0030270221400685166 
-1.4702439863345518e-6, 0.0034392501751757537 
-1.877376943681952e-6, 0.003887297251294053 
-2.3742824468431234e-6, 0.004372654439023627 
-2.976097422335844e-6, 0.004896812515302912 
-3.699784336758105e-6, 0.005461261927224431 
-4.5642693791980715e-6, 0.006067492753047243 
-5.5905851226445424e-6, 0.006716994660316611 
-6.8020175696681395e-6, 0.007411256860991533 
-8.224257515343503e-6, 0.008151768063497211 
-9.885556134126006e-6, 0.008940016421606717 
-1.1816884699866748e-5, 0.009777489480068319 
-1.4052098355143983e-5, 0.01066567411689262 
-1.662810383346036e-5, 0.011606056482212829 
-1.958503103491327e-5, 0.012600121933641018 
-2.2966408366353885e-5, 0.01364935496803435 
-2.6819341739564573e-5, 0.014755239149598143 
-3.1194697122677306e-5, 0.015919257034247597 
-3.614728655029764e-5, 0.017142890090151935 
-4.1736057472985255e-5, 0.018427618614393848 
-4.802428534472769e-5, 0.01977492164566838 
-5.50797693385785e-5, 0.021186276872957266 
-6.297503106919566e-5, 0.022663160540113997 
-7.178751621617074e-5, 0.024207047346288868 
-8.159979892194413e-5, 0.025819410342144244 
-9.249978885342292e-5, 0.02750172082179181 
-0.00010458094080406655, 0.029255448210396634 
-0.00011794246670793207, 0.031082059947399626 
-0.00013268954994666293, 0.032983021365301485 
-0.0001489335618235499, 0.03495979556395615 
-0.00016679228007401847, 0.0370138432803396 
-0.00018639010928547806, 0.0391466227537304 
-0.0002078583030887815, 0.041359589586278334 
-0.00023133518799699215, 0.04365419659891276 
-0.00025696638876064604, 0.04603189368255431 
-0.0002849050550821769, 0.04849412764459815 
-0.000315312089583783, 0.0510423420506379 
-0.0003483563768649084, 0.053677977061399595 
-0.00038421501352538245, 0.05640246926486209 
-0.0004230735390028384, 0.059217251503537016 
-0.0004651261670988449, 0.062123752696894935 
-0.0005105760180296737, 0.06512339765890887 
-0.000559635350876081, 0.06821760691071596 
-0.0006125257962799474, 0.07140779648836851 
-0.0006694785892446403, 0.07469537774567755 
-0.0007307348018890381, 0.07808175715213744 
-0.0007965455760182566, 0.08156833608592967 
-0.0008671723553472302, 0.0851565106220026 
-0.0009428871172491582, 0.08884767131523474 
-0.001023972603863131, 0.09264320297868053 
-0.001110722552422845, 0.0965444844569123 
-0.0012034419246504113, 0.1005528883944666 
-0.001302447135072493, 0.1046697809994081 
-0.0014080662780956016, 0.10889652180203291 
-0.0015206393537135245, 0.11323446340872395 
-0.0016405184916658162, 0.11768495125098744 
-0.0017680681739274985, 0.12224932332969457 
-0.0019036654553552888, 0.1269289099545561 
-0.0020477001823549657, 0.13172503347885997 
-0.0022005752094143224, 0.13663900802951393 
-0.0023627066133514985, 0.14167213923242092 
-0.002534523905125395, 0.14682572393323717 
-0.002716470239071723, 0.1521010499135481 
-0.0029090026193934367, 0.1574993956025161 
-0.003112592103782605, 0.16302202978404476 
-0.003327724004001744, 0.16867021129951426 
-0.0035548980832960965, 0.1744451887461395 
-0.003794628750477591, 0.18034820017101855 
-0.004047445250536123, 0.18638047276092012 
-0.004313891851638232, 0.1925432225278792 
-0.004594528028366393, 0.19883765399067804 
-0.004889928641048452, 0.20526495985226056 
-0.005200684111043415, 0.2118263206731719 
-0.005527400591836672, 0.21852290454109255 
-0.005870700135807871, 0.22535586673653937 
-0.0062312208565245, 0.23232634939482408 
-0.006609617086433095, 0.23943548116434127 
-0.007006559529803447, 0.24668437686129133 
-0.007422735410790596, 0.2540741371209 
-0.007858848616485406, 0.26160584804525383 
-0.008315619834818752, 0.26928058084783185 
-0.008793786687179561, 0.27709939149482377 
-0.009294103855635227, 0.28506332034335524 
-0.009817343204606463, 0.29317339177670465 
-0.010364293896883897, 0.30143061383662206 
-0.0109357625038599, 0.30983597785285727 
-0.01153257310984182, 0.31839045807001076 
-0.012155567410344237, 0.3270950112718114 
-0.012805604804227821, 0.3359505764029461 
-0.013483562479566641, 0.3449580741885472 
-0.01419033549314333, 0.3541184067514641 
-0.01492683684344176, 0.36343245722744333 
-0.015693997537042453, 0.3729010893783295 
-0.01649276664829885, 0.382525147203426 
-0.01732411137219525, 0.392305454549137 
-0.018189017070289554, 0.4022428147170193 
-0.01908848730961843, 0.41233801007038406 
-0.020023543894492152, 0.4225918016395742 
-0.020995226891062563, 0.4330049287260606 
-0.02200459464457802, 0.4435781085054915 
-0.023052723789236673, 0.4543120356298366 
-0.024140709250542763, 0.4652073818287699 
-0.025269664240086115, 0.476264795510433 
-0.026440720242653842, 0.48748490136172107 
-0.027655026995600462, 0.49886829994825194 
-0.02891375246040226, 0.5104155673141462 
-0.030218082786302225, 0.5221272545817904 
-0.03156922226599787, 0.5340038875517222 
-0.03296839328328596, 0.5460459663027951 
-0.03441683625260075, 0.55825396479278 
-0.035915809550390004, 0.5706283304595494 
-0.03746658943826045, 0.5831694838230197 
-0.03907046997783656, 0.5958778180879993 
-0.040728762937285, 0.6087536987480942 
-0.042442797689441564, 0.6217974631908557 
-0.04421392110151276, 0.635009420304313 
-0.04604349741627983, 0.6483898500850557 
-0.04793290812479292, 0.6619390032480443 
-0.049883551830496586, 0.6756571008382972 
-0.05189684410475923, 0.6895443338446299 
-0.05397421733377919, 0.7036008628156141 
-0.05611712055682949, 0.7178268174779132 
-0.05832701929582551, 0.7322222963571773 
-0.06060539537618995, 0.7467873664016563 
-0.06295374673899962, 0.7615220626087019 
-0.06537358724439377, 0.7764263876543315 
-0.06786644646624182, 0.7915003115260196 
-0.07043386947805519, 0.8067437711588912 
-0.07307741663014236, 0.822156670075483 
-0.07579866331800761, 0.8377388780292504 
-0.07859919974199409, 0.8534902306519837 
-0.0814806306581789, 0.8694105291053051 
-0.08444457512052861, 0.8854995397364238 
-0.0874926662143306, 0.9017569937383138 
-0.09062655078091977, 0.9181825868144899 
-0.09384788913371139, 0.934775978848542 
-0.09715835476557858, 0.9515367935786163 
-0.1005596340475862, 0.9684646182769895 
-0.104053425919131, 0.9855590034349322 
-0.10764144156950275, 1.002819462453002 
-0.1113254041109224, 1.0202454713369564 
-0.11510704824308804, 1.0378364683994465 
-0.1189881199092793, 1.0555918539676536 
-0.1229703759440681, 1.0735109900970374 
-0.12705558371269018, 1.0915932002913675 
-0.13124552074213108, 1.1098377692291936 
-0.13554197434398474, 1.1282439424969182 
-0.13994674122915873, 1.1468109263286494 
-0.14446162711447966, 1.1655378873529663 
-0.14908844632127516, 1.1844239523467879 
-0.15382902136600987, 1.2034682079964867 
-0.15868518254305, 1.222669700666403 
-0.16365876749962965, 1.242027436174922 
-0.16875162080312192, 1.2615403795782802 
-0.17396559350068452, 1.2812074549622252 
-0.17930254267137757, 1.3010275452417022 
-0.18476433097085587, 1.3209994919687198 
-0.19035282616871785, 1.3411220951485239 
-0.19606990067863322, 1.361394113064245 
-0.20191743108132953, 1.3818142621101506 
-0.20789729764057302, 1.4023812166336618 
-0.21401138381222914, 1.4230936087862502 
-0.22026157574653862, 1.4439500283833757 
-0.22664976178371163, 1.464949022773594 
-0.23317783194297304, 1.4860890967169655 
-0.23984767740517096, 1.507368712272898 
-0.24666118998909023, 1.528786288697565 
-0.25362026162158513, 1.5503402023510036 
-0.26072678380168085, 1.572028786614048 
-0.2679826470587682, 1.5938503318151875 
-0.2753897404050354, 1.6158030851675014 
-0.28294995078228236, 1.637885250715761 
-0.2906651625032562, 1.6600949892938393 
-0.2985372566876658, 1.6824304184925143 
-0.3065681106930119, 1.7048896126378017 
-0.3147595975404059, 1.7274706027799014 
-0.32311358533551104, 1.750171376692875 
-0.3316319366847888, 1.7729898788851564 
-0.34031650810719344, 1.7959240106209784 
-0.34916914944148686, 1.8189716299528353 
-0.3581917032493468, 1.8421305517650497 
-0.36738600421442025, 1.865398547828541 
-0.3767538785375146, 1.8887733468668948 
-0.38629714332808596, 1.9122526346337878 
-0.3960176059922058, 1.9358340540018748 
-0.4059170636171883, 1.9595152050632019 
-0.41599730235305316, 1.9832936452412175 
-0.4262600967910074, 2.0071668894144463 
-0.4367072093391416, 2.0311324100519137 
-0.4473403895955119, 2.0551876373603535 
-0.45816137371880705, 2.0793299594432777 
-0.4691718837967927, 2.103556722471965 
-0.48037362721272003, 2.127865230868406 
-0.4917682960098941, 2.152252747500259 
-0.5033575662546061, 2.1767164938878762 
-0.5151430973976147, 2.2012536504234124 
-0.5271265316343902, 2.2258613566020844 
-0.5393094932643094, 2.250536711265587 
-0.5516935880490184, 2.275276772857719 
-0.564280402570149, 2.3000785596922286 
-0.5770715035866132, 2.3249390502329086 
-0.5900684373916726, 2.3498551833859582 
-0.6032727291699869, 2.3748238588046195 
-0.6166858823548578, 2.399841937206116 
-0.6303093779858809, 2.4249062407008806 
-0.6441446740672025, 2.4500135531340854 
-0.658193204926611, 2.4751606204394725 
-0.6724563805756608, 2.50034415100548 
-0.6869355860710531, 2.525560816053649 
-0.7016321808774777, 2.5508072500293038 
-0.7165474982321467, 2.5760800510044892 
-0.7316828445112107, 2.601375781093141 
-0.7470394985983007, 2.6266909668784555 
-0.762618711255392, 2.6520220998524526 
-0.7784217044962156, 2.6773656368676675 
-0.7944496709624325, 2.702718000600964 
-0.8107037733027864, 2.7280755800294023 
-0.8271851435554579, 2.753434730918135 
-0.8438948825338239, 2.7787917763202685 
-0.8608340592158579, 2.8041430070886455 
-0.8780037101373731, 2.829484682399476 
-0.8954048387893296, 2.85481303028778 
-0.9130384150194262, 2.8801242481945364 
-0.9309053744381884, 2.905414503525527 
-0.9490066178297725, 2.930679934221727 
-0.9673430105676941, 2.9559166493412317 
-0.9859153820357031, 2.9811207296525892 
-1.0047245250540153, 3.006288228239486 
-1.0237711953111142, 3.031415171116662 
-1.043056110801338, 3.0564975578569995 
-1.0625799512684626, 3.0815313622296463 
-1.082343357655482, 3.1065125328491026 
-1.1023469315608168, 3.131436993835149 
-1.1225912347011342, 3.1563006454835048 
-1.1430767883810078, 3.181099364947113 
-1.163804072969607, 3.205829006927917 
-1.1847735273846371, 3.2304854043790305 
-1.2059855485837159, 3.2550643692171373 
-1.2274404910634025, 3.27956169304504 
-1.2491386663660704, 3.3039731478841747 
-1.2710803425948298, 3.328294486916984 
-1.2932657439366884, 3.3525214452390038 
-1.3156950501941536, 3.3766497406205076 
-1.3383683963254638, 3.4006750742775673 
-1.3612858719936463, 3.4245931316523754 
-1.3844475211245795, 3.448399583202673 
-1.4078533414742647, 3.4720900852001253 
-1.4315032842054698, 3.4956602805374724 
-1.455397253473957, 3.51910579954431 
-1.4795351060244428, 3.542422260811298 
-1.5039166507964943, 3.565605272022648 
-1.5285416485405268, 3.5886504307967084 
-1.553409811444074, 3.6115533255344534 
-1.578520802768512, 3.634309536275707 
-1.6038742364963883, 3.6569146355629036 
-1.6294696769895474, 3.679364189312208 
-1.6553066386581854, 3.701653757691782 
-1.6813845856410203, 3.72377889600702 
-1.7077029314967165, 3.745735155592541 
-1.7342610389067308, 3.7675180847107383 
-1.7610582193897226, 3.789123229456686 
-1.788093733027683, 3.810546134669183 
-1.8153667882039237, 3.831782344847731 
-1.8428765413530663, 3.8528274050752307 
-1.870622096723182, 3.873676861946178 
-1.8986025061502005, 3.8943262645001404 
-1.9268167688447309, 3.9147711651602863 
-1.9552638311914299, 3.9350071206767625 
-1.9839425865610243, 3.955029693074657 
-2.0128518751351243, 3.9748344506063553 
-2.0419904837439438, 3.9944169687080273 
-2.071357145717038, 4.0137728309600345 
-2.100950540747175, 4.032897630051 
-2.1307692947674393, 4.051786968745316 
-2.1608119798416907, 4.070436460853846 
-2.1910771140684546, 4.0888417322075705 
-2.2215631614983553, 4.106998421633946 
-2.2522685320651834, 4.12490218193571 
-2.2831915815306782, 4.142548680871903 
-2.314330611443119, 4.159933602140849 
-2.3456838691097968, 4.177052646364835 
-2.3772495475834563, 4.193901532076255 
-2.4090257856627613, 4.210475996704937 
-2.4410106679068684, 4.226771797566423 
-2.473202224664173, 4.242784712850926 
-2.5055984321152653, 4.25851054261271 
-2.5381972123301906, 4.273945109759633 
-2.5709964333400297, 4.289084261042595 
-2.603993909222867, 4.303923868044624 
-2.6371874002041817, 4.318459828169326 
-2.6705746127717074, 4.332688065628461 
-2.704153199804782, 4.346604532428353 
-2.7379207607182408, 4.360205209354886 
-2.7718748416208516, 4.3734861069568 
-2.806012935488333, 4.386443266527047 
-2.8403324823509624, 4.399072761081913 
-2.874830869495793, 4.411370696337649 
-2.9095054316834914, 4.423333211684341 
-2.944353451379777, 4.434956481156761 
-2.979372159001495, 4.446236714401908 
-3.014558733177299, 4.457170157642979 
-3.0499103010229183, 4.467753094639517 
-3.0854239384310516, 4.477981847643441 
-3.1210966703757905, 4.487852778350714 
-3.1569254712316126, 4.497362288848345 
-3.1929072651068884, 4.5065068225565135 
-3.2290389261918744, 4.515282865165477 
-3.2653172791211573, 4.523686945567065 
-3.301739099350505, 4.5317156367804365 
-3.3383011135480882, 4.53936555687187 
-3.3749999999999982, 4.546633369868303 
-3.4118323890300473, 4.553515786664365 
-3.448794863433741, 4.5600095659226385 
-3.4858839589264154, 4.566111514966877 
-3.5230961646054033, 4.571818490667939 
-3.5604279234262384, 4.577127400322148 
-3.597875632692741, 4.582035202521854 
-3.635435644560959, 4.586538908017907 
-3.673104266556846, 4.590635580573806 
-3.710877762107609, 4.594322337811261 
-3.7487523510866176, 4.597596352046923 
-3.786724210371766, 4.600454851120012 
-3.824789474417219, 4.602895119210617 
-3.862944235838391, 4.6049144976484016 
-3.901184546010075, 4.6065103857114815 
-3.9395064156776005, 4.607680241415217 
-3.9779058155808786, 4.608421582290696 
-4.016378677091254, 4.60873198615265 
-4.054920892860979, 4.608609091856573 
-4.093528317485221, 4.608050600044815 
-4.132196768176446, 4.607054273881407 
-4.170922025451036, 4.6056179397753905 
-4.209699833827998, 4.603739488092423 
-4.248525902539629, 4.601416873854438 
-4.287395906253943, 4.598648117427135 
-4.326305485808768, 4.595431305195074 
-4.36525024895727, 4.591764590224166 
-4.404225771124814, 4.587646192911347 
-4.443227596176957, 4.583074401621206 
-4.482251237198374, 4.578047573309392 
-4.521292177282618, 4.572564134132556 
-4.560345870332448, 4.566622580044659 
-4.599407741870596, 4.560221477379437 
-4.6384731898607665, 4.553359463418808 
-4.677537585538676, 4.546035246947073 
-4.716596274252945, 4.538247608790675 
-4.755644576315644, 4.529995402343365 
-4.794677787862291, 4.52127755407658 
-4.83369118172108, 4.5120930640348575 
-4.87268000829117, 4.502441006316115 
-4.9116394964297845, 4.492320529536615 
-4.950564854347939, 4.481730857280478 
-4.989451270514536, 4.4706712885335325 
-5.028293914568681, 4.459141198101392 
-5.067087938239911, 4.447140037011583 
-5.1058284762761685, 4.434667332899569 
-5.144510647379272, 4.421722690378536 
-5.183129555147656, 4.408305791392788 
-5.221680289026131, 4.394416395554632 
-5.260157925262454, 4.380054340464592 
-5.298557527870455, 4.365219542014845 
-5.336874149599462, 4.349911994675754 
-5.375102832909823, 4.334131771765356 
-5.413238610954226, 4.3178790257017186 
-5.451276508564605, 4.301153988238036 
-5.489211543244387, 4.283956970680353 
-5.527038726165784, 4.266288364087837 
-5.56475306317191, 4.248148639455475 
-5.6023495557834755, 4.2295383478791235 
-5.639823202209751, 4.210458120702807 
-5.677168998363603, 4.190908669648197 
-5.714381938880285, 4.170890786926174 
-5.751457018139744, 4.150405345330421 
-5.788389231292198, 4.129453298312961 
-5.82517357528666, 4.10803568004158 
-5.861805049902199, 4.086153605439086 
-5.89827865878164, 4.06380827020433 
-5.934589410467425, 4.041000950814961 
-5.970732319439384, 4.017733004511857 
-6.006702407154136, 3.9940058692651865 
-6.042494703085821, 3.969821063722093 
-6.078104245767932, 3.945180187135943 
-6.113526083835939, 3.920084919277125 
-6.148755277070431, 3.8945370203253957 
-6.1837868974405135, 3.868538330743721 
-6.218616030147171, 3.8420907711336443 
-6.253237774666321, 3.815196342072155 
-6.287647245791271, 3.787857123930059 
-6.32183957467433, 3.760075276671861 
-6.355809909867235, 3.731853039637184 
-6.389553418360196, 3.7031927313037003 
-6.423065286619195, 3.6740967490316505 
-6.456340721621329, 3.64456756878994 
-6.489374951887858, 3.6146077448638505 
-6.522163228514742, 3.584219909544415 
-6.5547008262003175, 3.5534067727994865 
-6.586983044269909, 3.522171121926555 
-6.619005207697024, 3.490515821187358 
-6.650762668120922, 3.4584438114243525 
-6.682250804860219, 3.425958109659095 
-6.713465025922306, 3.3930618086726176 
-6.744400769008265, 3.3597580765678456 
-6.775053502513018, 3.3260501563141753 
-6.805418726520465, 3.291941365274235 
-6.835491973793293, 3.2574350947129793 
-6.8652688107572075, 3.2225348092891717 
-6.89474483847932, 3.1872440465293588 
-6.923915693640423, 3.151566416284446 
-6.952777049500861, 3.1155056001689774 
-6.981324616859768, 3.0790653509832384 
-7.009554145007378, 3.042249492118283 
-7.037461422670158, 3.005061916944027 
-7.0650422789485035, 2.9675065881805205 
-7.0922925842467315, 2.9295875372525413 
-7.11920825119512, 2.8913088636276303 
-7.145785235563725, 2.8526747341377403 
-7.172019537167744, 2.8136893822845916 
-7.19790720076416, 2.774357107528953 
-7.223444316939409, 2.734682274563939 
-7.248627022987847, 2.6946693125725316 
-7.27345150378075, 2.6543227144694588 
-7.297913992625623, 2.6136470361276127 
-7.3220107721155605, 2.5726468955891826 
-7.34573817496844, 2.5313269722616694 
-7.3690925848557, 2.4896920060989745 
-7.392070437220475, 2.4477467967677424 
-7.414668220084871, 2.4054962027991467 
-7.436882474846125, 2.362945140726327 
-7.45870979706147, 2.3200985842076496 
-7.480146837221442, 2.2769615631360196 
-7.501190301511439, 2.233539162734441 
-7.52183695256131, 2.1898365226380365 
-7.542083610182766, 2.1458588359627377 
-7.561927152094405, 2.10161134836087 
-7.581364514634142, 2.0570993570638527 
-7.600392693458853, 2.0123282099122357 
-7.619008744231033, 1.967303304373314 
-7.6372097832922705, 1.922030086546537 
-7.654992988323348, 1.876514050156962 
-7.6723555989908006, 1.8307607355369866 
-7.689294917579719, 1.784775728596616 
-7.705808309612651, 1.7385646597824727 
-7.7218932044544, 1.6921332030258591 
-7.737547095902564, 1.6454870746800756 
-7.752767542763661, 1.5986320324472731 
-7.767552169414638, 1.5515738742951 
-7.781898666349648, 1.5043184373633935 
-7.795804790711915, 1.4568715968611983 
-7.80926836681055, 1.4092392649543635 
-7.822287286622157, 1.3614273896439992 
-7.834859510277105, 1.3134419536360664 
-7.846983066530309, 1.2652889732023682 
-7.85865605321641, 1.2169744970332246 
-7.869876637689201, 1.1685046050821342 
-7.880643057245182, 1.1198854074026459 
-7.8909536195311505, 1.0711230429778018 
-7.9008067029356575, 1.022223678542387 
-7.910200756964267, 0.9731935073982951 
-7.9191343025985, 0.9240387482232968 
-7.927605932638334, 0.8747656438735101 
-7.935614312028216, 0.8253804601798604 
-7.943158178166421, 0.775889484738836 
-7.950236341197748, 0.7262990256978323 
-7.956847684289412, 0.6766154105353868 
-7.9629911638900825, 0.626844984836604 
-7.968665809971982, 0.5769941110640965 
-7.973870726255979, 0.5270691673246902 
-7.978605090419629, 0.4770765461322728 
-7.982868154288059, 0.42702265316704213 
-7.986659244007695, 0.37691390603147645 
-7.989977760202754, 0.3267567330033409 
-7.992823178114454, 0.2765575717860363 
-7.995195047722913, 0.22632286825659728 
-7.997092993851692, 0.17605907521165992 
-7.998516716254975, 0.12577265111170313 
-7.999465989687331, 0.07547005882388039 
-7.99994066395605, 0.025157764363755476 
-7.99994066395605, -0.025157764363753516 
-7.999465989687331, -0.0754700588238784 
-7.998516716254975, -0.1257726511117012 
-7.997092993851692, -0.17605907521165792 
-7.9951950477229135, -0.22632286825659534 
-7.992823178114455, -0.2765575717860343 
-7.989977760202755, -0.32675673300333896 
-7.986659244007695, -0.3769139060314745 
-7.982868154288059, -0.4270226531670402 
-7.978605090419629, -0.4770765461322708 
-7.97387072625598, -0.5270691673246882 
-7.968665809971982, -0.5769941110640946 
-7.9629911638900825, -0.626844984836602 
-7.9568476842894125, -0.6766154105353849 
-7.950236341197748, -0.7262990256978306 
-7.943158178166421, -0.775889484738834 
-7.935614312028217, -0.8253804601798587 
-7.927605932638335, -0.8747656438735081 
-7.9191343025985, -0.9240387482232949 
-7.910200756964267, -0.9731935073982932 
-7.9008067029356575, -1.0222236785423853 
-7.8909536195311505, -1.0711230429778 
-7.880643057245183, -1.1198854074026443 
-7.8698766376892, -1.1685046050821322 
-7.85865605321641, -1.2169744970332228 
-7.846983066530309, -1.2652889732023662 
-7.834859510277106, -1.3134419536360646 
-7.822287286622157, -1.3614273896439972 
-7.80926836681055, -1.4092392649543615 
-7.795804790711915, -1.4568715968611963 
-7.781898666349649, -1.5043184373633915 
-7.767552169414639, -1.551573874295098 
-7.752767542763662, -1.5986320324472714 
-7.737547095902564, -1.6454870746800738 
-7.7218932044544, -1.6921332030258573 
-7.705808309612652, -1.7385646597824709 
-7.689294917579721, -1.784775728596614 
-7.672355598990801, -1.8307607355369846 
-7.654992988323348, -1.87651405015696 
-7.6372097832922705, -1.9220300865465352 
-7.619008744231034, -1.9673033043733126 
-7.600392693458854, -2.012328209912234 
-7.581364514634144, -2.057099357063851 
-7.561927152094405, -2.1016113483608687 
-7.542083610182768, -2.1458588359627364 
-7.521836952561312, -2.189836522638035 
-7.50119030151144, -2.233539162734439 
-7.480146837221443, -2.276961563136018 
-7.458709797061472, -2.3200985842076483 
-7.436882474846127, -2.362945140726326 
-7.414668220084871, -2.405496202799145 
-7.392070437220476, -2.4477467967677415 
-7.3690925848557, -2.489692006098973 
-7.345738174968441, -2.531326972261668 
-7.322010772115561, -2.5726468955891812 
-7.297913992625624, -2.6136470361276114 
-7.273451503780752, -2.654322714469457 
-7.248627022987847, -2.6946693125725303 
-7.22344431693941, -2.734682274563937 
-7.19790720076416, -2.7743571075289513 
-7.172019537167745, -2.8136893822845908 
-7.145785235563725, -2.8526747341377385 
-7.119208251195122, -2.891308863627629 
-7.092292584246733, -2.92958753725254 
-7.065042278948504, -2.967506588180519 
-7.037461422670158, -3.005061916944025 
-7.009554145007378, -3.0422494921182817 
-6.9813246168597685, -3.079065350983237 
-6.952777049500863, -3.1155056001689765 
-6.923915693640424, -3.1515664162844437 
-6.894744838479321, -3.1872440465293574 
-6.865268810757208, -3.222534809289171 
-6.835491973793295, -3.2574350947129784 
-6.805418726520467, -3.2919413652742335 
-6.7750535025130185, -3.326050156314174 
-6.744400769008267, -3.359758076567844 
-6.713465025922308, -3.3930618086726163 
-6.68225080486022, -3.425958109659094 
-6.650762668120922, -3.458443811424351 
-6.619005207697026, -3.4905158211873566 
-6.5869830442699095, -3.522171121926554 
-6.55470082620032, -3.5534067727994856 
-6.522163228514743, -3.5842199095444136 
-6.48937495188786, -3.6146077448638496 
-6.45634072162133, -3.644567568789939 
-6.423065286619196, -3.6740967490316496 
-6.3895534183601965, -3.703192731303699 
-6.355809909867236, -3.731853039637183 
-6.32183957467433, -3.76007527667186 
-6.287647245791272, -3.7878571239300576 
-6.253237774666322, -3.815196342072154 
-6.218616030147174, -3.8420907711336425 
-6.183786897440515, -3.8685383307437196 
-6.148755277070432, -3.894537020325395 
-6.11352608383594, -3.9200849192771243 
-6.078104245767935, -3.945180187135941 
-6.042494703085822, -3.969821063722092 
-6.006702407154138, -3.9940058692651856 
-5.970732319439386, -4.017733004511856 
-5.934589410467426, -4.0410009508149605 
-5.898278658781642, -4.063808270204328 
-5.8618050499022, -4.086153605439085 
-5.825173575286661, -4.10803568004158 
-5.788389231292199, -4.129453298312961 
-5.751457018139747, -4.15040534533042 
-5.714381938880286, -4.170890786926173 
-5.677168998363604, -4.190908669648196 
-5.639823202209754, -4.210458120702807 
-5.602349555783476, -4.229538347879123 
-5.564753063171912, -4.248148639455475 
-5.5270387261657845, -4.266288364087837 
-5.489211543244388, -4.283956970680352 
-5.451276508564606, -4.301153988238035 
-5.4132386109542265, -4.317879025701717 
-5.375102832909824, -4.334131771765356 
-5.336874149599463, -4.349911994675753 
-5.298557527870456, -4.365219542014845 
-5.260157925262455, -4.380054340464591 
-5.221680289026132, -4.394416395554631 
-5.1831295551476595, -4.408305791392788 
-5.144510647379275, -4.421722690378535 
-5.10582847627617, -4.4346673328995685 
-5.067087938239912, -4.447140037011582 
-5.028293914568683, -4.459141198101391 
-4.989451270514538, -4.470671288533532 
-4.950564854347941, -4.4817308572804775 
-4.911639496429785, -4.492320529536615 
-4.872680008291171, -4.502441006316115 
-4.833691181721083, -4.5120930640348575 
-4.794677787862292, -4.521277554076579 
-4.755644576315647, -4.529995402343364 
-4.716596274252947, -4.538247608790675 
-4.677537585538677, -4.546035246947072 
-4.638473189860768, -4.553359463418808 
-4.599407741870599, -4.560221477379437 
-4.560345870332449, -4.56662258004466 
-4.52129217728262, -4.572564134132556 
-4.482251237198373, -4.578047573309393 
-4.443227596176959, -4.583074401621206 
-4.404225771124817, -4.587646192911347 
-4.365250248957273, -4.591764590224166 
-4.32630548580877, -4.595431305195073 
-4.287395906253948, -4.598648117427135 
-4.24852590253963, -4.601416873854438 
-4.209699833828004, -4.603739488092422 
-4.170922025451037, -4.6056179397753905 
-4.1321967681764455, -4.607054273881407 
-4.093528317485221, -4.608050600044814 
-4.054920892860977, -4.6086090918565725 
-4.016378677091255, -4.60873198615265 
-3.977905815580878, -4.608421582290697 
-3.939506415677603, -4.607680241415217 
-3.901184546010077, -4.606510385711481 
-3.8629442358383956, -4.6049144976484016 
-3.8247894744172206, -4.602895119210617 
-3.7867242103717706, -4.600454851120012 
-3.7487523510866185, -4.597596352046924 
-3.710877762107614, -4.594322337811262 
-3.6731042665568476, -4.590635580573806 
-3.6354356445609572, -4.586538908017907 
-3.597875632692743, -4.582035202521855 
-3.560427923426238, -4.577127400322148 
-3.5230961646054046, -4.5718184906679395 
-3.4858839589264146, -4.566111514966877 
-3.4487948634337457, -4.5600095659226385 
-3.411832389030048, -4.553515786664366 
-3.375000000000003, -4.546633369868303 
-3.33830111354809, -4.5393655568718705 
-3.3017390993505096, -4.531715636780437 
-3.2653172791211587, -4.523686945567064 
-3.229038926191878, -4.515282865165478 
-3.192907265106889, -4.5065068225565135 
-3.1569254712316113, -4.497362288848346 
-3.121096670375792, -4.487852778350714 
-3.085423938431051, -4.477981847643441 
-3.04991030102292, -4.467753094639517 
-3.014558733177297, -4.457170157642978 
-2.9793721590014988, -4.446236714401908 
-2.944353451379778, -4.434956481156762 
-2.909505431683495, -4.4233332116843425 
-2.8748308694957947, -4.411370696337649 
-2.840332482350966, -4.399072761081914 
-2.8060129354883343, -4.386443266527048 
-2.7718748416208507, -4.373486106956799 
-2.7379207607182425, -4.360205209354887 
-2.704153199804781, -4.346604532428353 
-2.6705746127717083, -4.332688065628461 
-2.6371874002041817, -4.318459828169326 
-2.6039939092228694, -4.303923868044626 
-2.5709964333400306, -4.289084261042595 
-2.5381972123301932, -4.273945109759634 
-2.5055984321152653, -4.25851054261271 
-2.4732022246641763, -4.242784712850928 
-2.44101066790687, -4.226771797566423 
-2.4090257856627644, -4.21047599670494 
-2.377249547583458, -4.193901532076256 
-2.345683869109796, -4.177052646364834 
-2.3143306114431197, -4.159933602140849 
-2.2831915815306782, -4.142548680871903 
-2.252268532065185, -4.1249021819357115 
-2.2215631614983553, -4.106998421633946 
-2.191077114068457, -4.088841732207571 
-2.160811979841691, -4.070436460853845 
-2.1307692947674406, -4.051786968745318 
-2.100950540747175, -4.032897630051 
-2.071357145717041, -4.013772830960037 
-2.0419904837439447, -3.9944169687080286 
-2.0128518751351274, -3.9748344506063567 
-1.9839425865610256, -3.9550296930746573 
-1.9552638311914288, -3.9350071206767616 
-1.9268167688447322, -3.914771165160287 
-1.8986025061502003, -3.894326264500139 
-1.8706220967231841, -3.8736768619461794 
-1.8428765413530672, -3.8528274050752307 
-1.8153667882039255, -3.8317823448477326 
-1.7880937330276834, -3.8105461346691833 
-1.7610582193897248, -3.789123229456688 
-1.734261038906731, -3.7675180847107392 
-1.7077029314967194, -3.745735155592542 
-1.6813845856410214, -3.723778896007021 
-1.6553066386581887, -3.7016537576917843 
-1.6294696769895483, -3.679364189312209 
-1.6038742364963878, -3.656914635562903 
-1.578520802768513, -3.634309536275708 
-1.553409811444074, -3.611553325534454 
-1.5285416485405285, -3.58865043079671 
-1.5039166507964943, -3.565605272022648 
-1.4795351060244448, -3.5424222608113 
-1.4553972534739572, -3.51910579954431 
-1.4315032842054716, -3.495660280537474 
-1.4078533414742647, -3.4720900852001253 
-1.3844475211245821, -3.4483995832026757 
-1.361285871993647, -3.424593131652376 
-1.3383683963254667, -3.4006750742775695 
-1.3156950501941547, -3.3766497406205085 
-1.2932657439366875, -3.352521445239003 
-1.271080342594831, -3.3282944869169846 
-1.2491386663660706, -3.3039731478841747 
-1.227440491063404, -3.279561693045043 
-1.2059855485837159, -3.2550643692171373 
-1.1847735273846385, -3.230485404379032 
-1.1638040729696069, -3.205829006927917 
-1.1430767883810093, -3.181099364947115 
-1.1225912347011349, -3.1563006454835056 
-1.1023469315608192, -3.1314369938351523 
-1.0823433576554833, -3.1065125328491034 
-1.0625799512684644, -3.0815313622296485 
-1.043056110801339, -3.056497557857001 
-1.0237711953111135, -3.0314151711166613 
-1.0047245250540164, -3.006288228239487 
-0.985915382035703, -2.9811207296525892 
-0.967343010567696, -2.9559166493412334 
-0.9490066178297729, -2.9306799342217276 
-0.93090537443819, -2.9054145035255288 
-0.9130384150194264, -2.880124248194537 
-0.8954048387893315, -2.854813030287781 
-0.8780037101373742, -2.8294846823994773 
-0.8608340592158598, -2.804143007088648 
-0.8438948825338244, -2.7787917763202694 
-0.827185143555457, -2.7534347309181335 
-0.8107037733027872, -2.728075580029403 
-0.794449670962432, -2.7027180006009637 
-0.7784217044962171, -2.6773656368676697 
-0.7626187112553923, -2.6520220998524526 
-0.7470394985983022, -2.626690966878458 
-0.7316828445112107, -2.601375781093141 
-0.7165474982321476, -2.576080051004491 
-0.7016321808774776, -2.5508072500293038 
-0.6869355860710541, -2.5255608160536505 
-0.6724563805756613, -2.500344151005481 
-0.6581932049266128, -2.4751606204394756 
-0.6441446740672033, -2.450013553134086 
-0.6303093779858805, -2.4249062407008797 
-0.6166858823548585, -2.3998419372061166 
-0.6032727291699865, -2.3748238588046187 
-0.5900684373916734, -2.349855183385959 
-0.577071503586613, -2.3249390502329086 
-0.5642804025701496, -2.3000785596922304 
-0.5516935880490188, -2.275276772857719 
-0.5393094932643108, -2.250536711265589 
-0.5271265316343908, -2.225861356602085 
-0.5151430973976161, -2.2012536504234155 
-0.5033575662546066, -2.176716493887877 
-0.49176829600989536, -2.152252747500262 
-0.48037362721272014, -2.1278652308684065 
-0.4691718837967921, -2.1035567224719642 
-0.4581613737188074, -2.0793299594432786 
-0.44734038959551187, -2.055187637360352 
-0.43670720933914253, -2.031132410051916 
-0.4262600967910076, -2.0071668894144463 
-0.41599730235305377, -1.983293645241219 
-0.4059170636171886, -1.959515205063202 
-0.3960176059922065, -1.9358340540018761 
-0.3862971433280856, -1.9122526346337876 
-0.37675387853751535, -1.888773346866897 
-0.36738600421442014, -1.8653985478285429 
-0.3581917032493478, -1.8421305517650526 
-0.3491691494414878, -1.8189716299528362 
-0.34031650810719277, -1.795924010620978 
-0.33163193668478913, -1.772989878885157 
-0.32311358533551104, -1.750171376692875 
-0.314759597540406, -1.7274706027799025 
-0.306568110693012, -1.7048896126378015 
-0.29853725668766584, -1.6824304184925156 
-0.29066516250325625, -1.6600949892938393 
-0.2829499507822829, -1.637885250715763 
-0.2753897404050357, -1.615803085167502 
-0.2679826470587688, -1.5938503318151898 
-0.26072678380168124, -1.5720287866140492 
-0.25362026162158546, -1.5503402023510064 
-0.24666118998909006, -1.5287862886975656 
-0.2398476774051707, -1.5073687122728978 
-0.23317783194297295, -1.4860890967169664 
-0.2266497617837114, -1.464949022773594 
-0.2202615757465388, -1.4439500283833775 
-0.214011383812229, -1.4230936087862505 
-0.20789729764057333, -1.402381216633663 
-0.20191743108132956, -1.381814262110151 
-0.1960699006786335, -1.361394113064246 
-0.19035282616871818, -1.3411220951485245 
-0.18476433097085643, -1.3209994919687227 
-0.1793025426713782, -1.3010275452417033 
-0.1739655935006841, -1.2812074549622245 
-0.1687516208031226, -1.2615403795782811 
-0.1636587674996297, -1.2420274361749215 
-0.15868518254304975, -1.2226697006664031 
-0.1538290213660101, -1.2034682079964867 
-0.149088446321275, -1.184423952346789 
-0.14446162711447963, -1.165537887352966 
-0.13994674122915937, -1.1468109263286503 
-0.13554197434398474, -1.1282439424969188 
-0.13124552074213128, -1.1098377692291945 
-0.12705558371269074, -1.0915932002913684 
-0.12297037594406832, -1.0735109900970394 
-0.1189881199092791, -1.0555918539676545 
-0.1151070482430879, -1.037836468399446 
-0.11132540411092254, -1.0202454713369569 
-0.10764144156950298, -1.0028194624530014 
-0.10405342591913105, -0.9855590034349339 
-0.1005596340475862, -0.9684646182769895 
-0.09715835476557816, -0.9515367935786176 
-0.09384788913371125, -0.9347759788485422 
-0.0906265507809196, -0.9181825868144907 
-0.0874926662143306, -0.9017569937383136 
-0.08444457512052841, -0.8854995397364243 
-0.08148063065817929, -0.8694105291053054 
-0.07859919974199456, -0.8534902306519853 
-0.07579866331800789, -0.837738878029251 
-0.07307741663014242, -0.8221566700754824 
-0.070433869478055, -0.8067437711588913 
-0.06786644646624163, -0.7915003115260192 
-0.06537358724439388, -0.7764263876543325 
-0.0629537467389995, -0.761522062608702 
-0.06060539537619039, -0.7467873664016567 
-0.058327019295825455, -0.7322222963571773 
-0.056117120556829214, -0.7178268174779145 
-0.0539742173337798, -0.7036008628156136 
-0.05189684410475953, -0.6895443338446321 
-0.04988355183049606, -0.6756571008382978 
-0.047932908124793006, -0.6619390032480459 
-0.04604349741627953, -0.6483898500850566 
-0.0442139211015129, -0.6350094203043128 
-0.04244279768944234, -0.6217974631908566 
-0.040728762937285, -0.6087536987480934 
-0.03907046997783703, -0.5958778180880003 
-0.037466589438260645, -0.5831694838230194 
-0.03591580955038981, -0.5706283304595504 
-0.0344168362526005, -0.5582539647927804 
-0.03296839328328599, -0.5460459663027963 
-0.03156922226599834, -0.5340038875517221 
-0.030218082786302364, -0.5221272545817913 
-0.02891375246040212, -0.5104155673141463 
-0.027655026995600962, -0.498868299948253 
-0.02644072024265323, -0.4874849013617221 
-0.025269664240086143, -0.4762647955104319 
-0.024140709250543346, -0.4652073818287703 
-0.02305272378923634, -0.45431203562983624 
-0.022004594644577435, -0.4435781085054922 
-0.02099522689106248, -0.43300492872606067 
-0.02002354389449279, -0.42259180163957516 
-0.019088487309618485, -0.4123380100703844 
-0.01818901707028997, -0.40224281471702006 
-0.017324111372195333, -0.3923054545491377 
-0.016492766648298768, -0.3825251472034277 
-0.015693997537042453, -0.3729010893783298 
-0.01492683684344201, -0.36343245722744466 
-0.014190335493143053, -0.35411840675146466 
-0.013483562479566946, -0.3449580741885468 
-0.012805604804228432, -0.33595057640294673 
-0.012155567410344667, -0.3270950112718113 
-0.011532573109841862, -0.3183904580700106 
-0.010935762503859414, -0.30983597785285744 
-0.010364293896883842, -0.30143061383662295 
-0.009817343204606171, -0.29317339177670476 
-0.009294103855635366, -0.28506332034335546 
-0.008793786687179575, -0.2770993914948235 
-0.008315619834819168, -0.2692805808478321 
-0.007858848616485892, -0.26160584804525433 
-0.007422735410790887, -0.2540741371208991 
-0.007006559529803585, -0.24668437686129113 
-0.00660961708643297, -0.2394354811643414 
-0.006231220856524361, -0.23232634939482427 
-0.005870700135807511, -0.22535586673653943 
-0.005527400591837234, -0.2185229045410929 
-0.005200684111043324, -0.21182632067317164 
-0.004889928641048792, -0.2052649598522609 
-0.0045945280283667955, -0.198837653990678 
-0.004313891851638087, -0.19254322252788034 
-0.004047445250536186, -0.18638047276092004 
-0.0037946287504774384, -0.18034820017101982 
-0.0035548980832961694, -0.17444518874613973 
-0.0033277240040015983, -0.1686702112995134 
-0.0031125921037824557, -0.1630220297840452 
-0.0029090026193931764, -0.1574993956025161 
-0.002716470239071905, -0.1521010499135483 
-0.0025345239051259116, -0.14682572393323717 
-0.0023627066133509603, -0.14167213923242158 
-0.002200575209414784, -0.13663900802951393 
-0.002047700182355094, -0.13172503347886041 
-0.0019036654553546955, -0.1269289099545563 
-0.0017680681739279044, -0.12224932332969526 
-0.0016405184916660556, -0.11768495125098766 
-0.001520639353713757, -0.11323446340872403 
-0.001408066278096226, -0.10889652180203296 
-0.001302447135072174, -0.1046697809994081 
-0.0012034419246504252, -0.10055288839446658 
-0.0011107225524236916, -0.09654448445691238 
-0.0010239726038627633, -0.09264320297868056 
-0.0009428871172489084, -0.08884767131523469 
-0.0008671723553473482, -0.08515651062200291 
-0.0007965455760182844, -0.08156833608592967 
-0.0007307348018896348, -0.07808175715213786 
-0.0006694785892444738, -0.07469537774567764 
-0.0006125257962800862, -0.07140779648836901 
-0.0005596353508757757, -0.0682176069107163 
-0.0005105760180295071, -0.0651233976589092 
-0.00046512616709924737, -0.062123752696894685 
-0.000423073539002769, -0.05921725150353735 
-0.00038421501352493836, -0.0564024692648622 
-0.0003483563768650888, -0.05367797706139957 
-0.0003153120895844769, -0.0510423420506379 
-0.00028490505508256547, -0.048494127644598456 
-0.00025696638876089584, -0.04603189368255492 
-0.00023133518799710318, -0.04365419659891248 
-0.00020785830308825415, -0.04135958958627864 
-0.00018639010928533928, -0.03914662275373021 
-0.00016679228007460134, -0.037013843280339825 
-0.00014893356182343886, -0.034959795563956314 
-0.00013268954994638538, -0.03298302136530168 
-0.00011794246670801534, -0.031082059947399876 
-0.00010458094080392777, -0.02925544821039669 
-9.249978885397803e-5, -0.027501720821792364 
-8.15997989215278e-5, -0.025819410342144272 
-7.178751621622625e-5, -0.024207047346289035 
-6.297503106902913e-5, -0.022663160540113636 
-5.5079769338606255e-5, -0.021186276872957377 
-4.802428534456116e-5, -0.019774921645668214 
-4.173605747276321e-5, -0.01842761861439407 
-3.6147286550269886e-5, -0.017142890090152157 
-3.119469712203893e-5, -0.015919257034247264 
-2.6819341739536817e-5, -0.014755239149598587 
-2.296640836588204e-5, -0.01364935496803435 
-1.9585031034441425e-5, -0.012600121933640906 
-1.6628103833488117e-5, -0.01160605648221269 
-1.4052098355088471e-5, -0.01066567411689262 
-1.1816884699838992e-5, -0.009777489480068402 
-9.885556134431317e-6, -0.008940016421606911 
-8.22425751548228e-6, -0.008151768063497405 
-6.80201756897425e-6, -0.0074112568609912555 
-5.590585122922098e-6, -0.006716994660316833 
-4.564269379503383e-6, -0.006067492753047077 
-3.699784336508305e-6, -0.005461261927224126 
-2.9760974225578885e-6, -0.004896812515303106 
-2.374282447120679e-6, -0.004372654439023765 
-1.87737694382073e-6, -0.0038872972512940807 
-1.4702439863067962e-6, -0.003439250175175934 
-1.1394385570351329e-6, -0.0030270221400687386 
-8.730785434341026e-7, -0.002649121815187269 
-6.607204303676895e-7, -0.0023040576404328716 
-4.932397638379715e-7, -0.001990337854741203 
-3.627164534558691e-7, -0.0017064705220363463 
-2.623249678868067e-7, -0.0014509635548559247 
-1.8622949995994453e-7, -0.00122232473577627 
-1.2948414765401317e-7, -0.0010190617367299287 
-8.793816971830459e-8, -0.000839682136318784 
-5.814637601964101e-8, -0.0006826934352336389 
-3.728468936370355e-8, -0.0005466030698793242 
-2.3070939547675806e-8, -0.0004299184243253054 
-1.3690922368025937e-8, -0.0003311468406655346 
-7.729774154086044e-9, -0.00024879562793332644 
-4.108691220583438e-9, -0.00018137206964172897 
-2.0270352618645404e-9, -0.0001273834300883972 
-9.098590769696102e-10, -8.53369595240211e-5 
-3.6086894583675644e-10, -5.37398982960631e-5 
-1.2086753820028662e-10, -3.109948008508251e-5 
-3.1687569235216984e-11, -1.5922934339083344e-5 
-5.639794187217717e-12, -6.717488031554239e-6 
-4.955480470414386e-13, -1.990366835810317e-6 
-7.605027718682322e-15, -2.4879585484686995e-7 
0.0, -4.930380657631324e-32 


==> pdf/pdepics/disp/dispersion_operators/eig_disp_oper_ord_5.csv <==
real, imag 
-9.71445146547012e-17, 0.0 
-1.734723475976807e-16, 2.487958548655182e-7 
-5.204170427930421e-16, 1.9903668389432277e-6 
-4.0939474033052647e-16, 6.717488081422335e-6 
-4.628242233906121e-15, 1.5922934711511127e-5 
-2.7734758933917192e-14, 3.109948185811128e-5 
-1.2050777042915684e-13, 5.373990464940803e-5 
-4.1178171983347056e-13, 8.533697821134362e-5 
-1.1972645097557688e-12, 0.0001273834776644861 
-3.070731169341201e-12, 0.00018137217811804544 
-7.132662516173838e-12, 0.00024879585465966206 
-1.528486365254267e-11, 0.0003311472823378618 
-3.064960091281321e-11, 0.00042991923613661456 
-5.812764158896755e-11, 0.0005466044909352256 
-1.051244022387543e-10, 0.0006826958214532497 
-1.824916467940696e-10, 0.0008396860021722685 
-3.057003192252772e-10, 0.0010190678072302672 
-4.962933466967634e-10, 0.0012223340102816872 
-7.836575555142389e-10, 0.0014509773843151101 
-1.207155368720958e-9, 0.001706490701419653 
-1.818657204000207e-9, 0.001990366732489618 
-2.6855330181874137e-9, 0.002304098246857355 
-3.894137241833295e-9, 0.0026491780118406937 
-5.553856659290535e-9, 0.00302709879219059 
-7.801761382764116e-9, 0.0034393533494251546 
-1.080791883767418e-8, 0.00388743444103333 
-1.4781436137589754e-8, 0.004372834819526772 
-1.9977278019334133e-8, 0.004897047231325537 
-2.670393917103553e-8, 0.005461564415450766 
-3.533202049682549e-8, 0.006067879102003959 
-4.630378225983778e-8, 0.006717484010409398 
-6.014374177160109e-8, 0.0074118718473885625 
-7.747038482941448e-8, 0.008152535304643369 
-9.900905663384751e-8, 0.008940967056213486 
-1.2560611366285723e-7, 0.00977865975547848 
-1.5824440202649726e-7, 0.01066710603177004 
-1.980601414472427e-7, 0.011607798486557283 
-2.4636128880678454e-7, 0.01260222968916759 
-3.0464745783692626e-7, 0.013651892172003507 
-3.7463147878336045e-7, 0.01475827842521369 
-4.582626674763668e-7, 0.015922880890770735 
-5.577518894413214e-7, 0.017147191955914867 
-6.755984997448838e-7, 0.01843270394591038 
-8.146192380896478e-7, 0.019780909116066538 
-9.779791552734507e-7, 0.021193299642967983 
-1.1692246646849425e-6, 0.022671367614865073 
-1.3923187898272349e-6, 0.024216605021158348 
-1.6516786908345182e-6, 0.025830503740929364 
-1.9522155579494715e-6, 0.027514555530443616 
-2.299376950454235e-6, 0.029270252009572104 
-2.699191658329936e-6, 0.031099084647060245 
-3.15831717772469e-6, 0.03300254474458056 
-3.684089868057766e-6, 0.03498212341949325 
-4.284577883815685e-6, 0.03703931158624787 
-4.968636951988709e-6, 0.03917559993634666 
-5.745969075394292e-6, 0.04139247891679927 
-6.6271842393897384e-6, 0.04369143870698328 
-7.623865209300043e-6, 0.046073969193836814 
-8.748635466792297e-6, 0.0485415599452915 
-1.0015230395031549e-5, 0.051095700181872046 
-1.1438571755801458e-5, 0.053737878746366194 
-1.3034845542458841e-5, 0.05646958407148244 
-1.4821583287468495e-5, 0.05929230414540077 
-1.6817746863770073e-5, 0.06220752647512706 
-1.9043816885717327e-5, 0.06521673804755351 
-2.1521884732066728e-5, 0.06832142528813609 
-2.42757482885542e-5, 0.07152307401707875 
-2.733101144485224e-5, 0.07482316940293893 
-3.071518741648918e-5, 0.07822319591354146 
-3.445780594306738e-5, 0.08172463726411004 
-3.859052441230332e-5, 0.08532897636249737 
-4.3147242964556784e-5, 0.08903769525142347 
-4.8164223619941854e-5, 0.09285227504760529 
-5.36802134780915e-5, 0.09677419587767229 
-5.973657202277757e-5, 0.10080493681076069 
-6.637740258230024e-5, 0.10494597578767254 
-7.364968796130106e-5, 0.1091987895464917 
-8.160343030115189e-5, 0.11356485354453716 
-9.029179516843039e-5, 0.11804564187655234 
-9.9771259923144e-5, 0.12264262718900282 
-0.00011010176636621488, 0.12735728059037735 
-0.00012134687769718017, 0.1321910715573709 
-0.00013357393979051418, 0.13714546783683687 
-0.00014685424680122364, 0.14222193534339078 
-0.00016126321110327899, 0.14742193805254838 
-0.00017688053756955563, 0.15274693788928023 
-0.00019379040218193977, 0.15819839461186996 
-0.00021208163497363208, 0.16377776569095295 
-0.00023184790728750237, 0.16948650618362174 
-0.00025318792333806073, 0.17532606860247948 
-0.0002762056160596077, 0.18129790277953184 
-0.0003010103472081693, 0.18740345572478795 
-0.00032771711170373474, 0.19364417147946378 
-0.00035644674616867184, 0.20002149096367886 
-0.0003873261416245388, 0.206536851818512 
-0.0004204884603190781, 0.2131916882423255 
-0.0004560733566114014, 0.21998743082123495 
-0.0004942272018982688, 0.2269255063536029 
-0.0005351033134903954, 0.23400733766847345 
-0.0005788621874039043, 0.24123434343781078 
-0.0006256717349851851, 0.24860793798245284 
-0.0006757075233094004, 0.25612953107166425 
-0.0007291530192658144, 0.263800527716196 
-0.000786199837263947, 0.2716223279547394 
-0.0008470479904590378, 0.2795963266336755 
-0.0009119061454165925, 0.2877239131800307 
-0.0009809918801188255, 0.2960064713675378 
-0.0010545319452129193, 0.30444537907570357 
-0.00113276252839032, 0.31304200804180426 
-0.0012159295217949381, 0.3217977236057116 
-0.0013042887923402566, 0.33071388444746996 
-0.0013981064548131208, 0.33979184231753956 
-0.0014976591476451376, 0.3490329417596244 
-0.001603234311215708, 0.3584385198260174 
-0.0017151304685551205, 0.3680099057853789 
-0.0018336575083052684, 0.37774842082288934 
-0.001959136969797916, 0.3876553777327011 
-0.0020919023300902118, 0.3977320806026367 
-0.002232299292821892, 0.4079798244910673 
-0.0023806860787111833, 0.4183998950959227 
-0.0025374337175474646, 0.42899356841577674 
-0.0027029263414992816, 0.4397621104029677 
-0.002877561479565839, 0.4507067766087098 
-0.0030617503530057724, 0.4618288118201546 
-0.0032559181715412708, 0.4731294496893796 
-0.0034605044301725674, 0.4846099123542581 
-0.0036759632063974312, 0.4962714100512036 
-0.003902763457645904, 0.5081151407197654 
-0.00414138931873205, 0.5201422895990544 
-0.004392340399123215, 0.5323540288159985 
-0.004656132079807945, 0.5447515169654205 
-0.004933295809564198, 0.5573358986819407 
-0.005224379400409873, 0.5701083042037122 
-0.005529947322011536, 0.5830698489279982 
-0.005850580994840655, 0.5962216329586164 
-0.006186879081837272, 0.6095647406452652 
-0.0065394577783705055, 0.6231002401147665 
-0.006908951100244989, 0.6368291827942624 
-0.007296011169534204, 0.6507526029264049 
-0.007701308497995198, 0.6648715170765798 
-0.008125532267821985, 0.6791869236322302 
-0.008569390609500634, 0.693699802294332 
-0.009033610876514643, 0.7084111135610827 
-0.00951893991665543, 0.7233217982038915 
-0.010026144339684462, 0.7384327767357277 
-0.010556010781094284, 0.7537449488719311 
-0.01110934616171614, 0.7692591929835669 
-0.011686977942916989, 0.7849763655434214 
-0.012289754377120536, 0.8008973005647486 
-0.012918544753402088, 0.8170228090328783 
-0.013574239637889805, 0.8333536783297951 
-0.014257751108709048, 0.8498906716518289 
-0.014970012985210994, 0.8666345274205692 
-0.01571198105121315, 0.8835859586871595 
-0.016484633271993766, 0.9007456525301032 
-0.017288970004768728, 0.9181142694467377 
-0.018126014202388872, 0.9356924427385388 
-0.018996811609986695, 0.9534807778904189 
-0.019902430954305876, 0.9714798519441802 
-0.020843964125455826, 0.9896902128663275 
-0.02182252635080722, 1.0081123789103958 
-0.02283925636078482, 1.0267468379740161 
-0.023895316546272055, 1.0455940469508915 
-0.024991893107379926, 1.0646544310779098 
-0.026130196193301605, 1.083928383277601 
-0.02731146003300484, 1.1034162634961564 
-0.028536943056494284, 1.123118398037235 
-0.029807928006383884, 1.143035078891804 
-0.03112572203952641, 1.1631665630642363 
-0.03249165681844391, 1.1835130718949185 
-0.033907088592302945, 1.204074790379644 
-0.035373398267193094, 1.224851866486005 
-0.03689199146544585, 1.2458444104671007 
-0.038464298573765376, 1.2670524941728032 
-0.04009177477992033, 1.2884761503588722 
-0.04177590009775464, 1.3101153719941958 
-0.04351817938029226, 1.3319701115664704 
-0.04532014232069309, 1.3540402803865945 
-0.04718334344084141, 1.3763257478920845 
-0.04910936206733207, 1.398826340949844 
-0.05109980229464507, 1.4215418431585745 
-0.053156292935287126, 1.444471994151168 
-0.055280487456684714, 1.467616488897398 
-0.05747406390463492, 1.4909749770072613 
-0.059738724813096035, 1.514547062035277 
-0.062076197100135615, 1.5383323007861163 
-0.0644882319498349, 1.5623302026219 
-0.06697660467996942, 1.5865402287715193 
-0.06954311459528177, 1.6109617916423271 
-0.0721895848261736, 1.6355942541345934 
-0.07491786215265042, 1.6604369289590601 
-0.07772981681334981, 1.6854890779579907 
-0.08062734229950638, 1.710749911430076 
-0.0836123551336969, 1.736218587459596 
-0.08668679463322362, 1.7618942112502005 
-0.08985262265800317, 1.7877758344637193 
-0.09311182334282958, 1.8138624545643878 
-0.09646640281388573, 1.840153014168862 
-0.09991838888939605, 1.8666464004024714 
-0.10346983076430573, 1.8933414442620602 
-0.1071227986788946, 1.9202369199858609 
-0.11087938357122423, 1.947331544430781 
-0.11474169671334071, 1.9746239764575464 
-0.11871186933115926, 2.0021128163240753 
-0.12279205220795254, 2.0297966050875305 
-0.12698441527139318, 2.057673824015452 
-0.1312911471640967, 2.0857428940064 
-0.13571445479761612, 2.1140021750205045 
-0.14025656288986543, 2.14244996552039 
-0.14491971348593358, 2.171084501922843 
-0.14970616546228305, 2.199903958061689 
-0.15461819401432397, 2.228906444662288 
-0.159658090127355, 2.258090008828067 
-0.16482816003089923, 2.28745263353953 
-0.17013072463644055, 2.316992237166168 
-0.17556811895859556, 2.3467066729916737 
-0.1811426915197607, 2.3765937287529217 
-0.18685680373828317, 2.4066511261931067 
-0.19271282930020966, 2.436876520629479 
-0.19871315351468286, 2.4672675005360953 
-0.20486017265306727, 2.4978215871420058 
-0.2111562932718829, 2.5285362340452946 
-0.21760393151965063, 2.5594088268433968 
-0.22420551242775316, 2.5904366827800938 
-0.23096346918542804, 2.6216170504096143 
-0.23788024239902114, 2.652947109278242 
-0.24495827933563405, 2.684423969623836 
-0.2522000331513163, 2.716044672093677 
-0.25960796210395026, 2.74780618748102 
-0.26718452875101184, 2.779705416480776 
-0.274932199132361, 2.811739189464692 
-0.28285344193826795, 2.843904266276436 
-0.29095072766286034, 2.876197336046945 
-0.29922652774320585, 2.908615017030457 
-0.30768331368423396, 2.9411538564615545 
-0.3163235561697426, 2.9738103304336247 
-0.3251497241597037, 3.006580843799075 
-0.33416428397413456, 3.039461730091686 
-0.3433696983637724, 3.072449251471426 
-0.3527684255678375, 3.1055395986920944 
-0.36236291835913775, 3.1387288910921347 
-0.3721556230768195, 3.1720131766089246 
-0.38214897864705333, 3.205388431816898 
-0.3923454155919478, 3.238850561989801 
-0.40274735502702574, 3.2723954011874032 
-0.4133572076475607, 3.3060187123669458 
-0.4241773727041372, 3.339716187519665 
-0.43521023696774347, 3.373483447832625 
-0.4464581736847685, 3.407316043876184 
-0.45792354152225656, 3.4412094558173387 
-0.4696086835037897, 3.475159093659221 
-0.4815159259363636, 3.509160297506987 
-0.4936475773286672, 3.543208337860365 
-0.5060059273011266, 3.5772984159330625 
-0.5185932454881472, 3.611425663999296 
-0.531411780432945, 3.6455851457676247 
-0.5444637584753899, 3.6797718567823043 
-0.5577513826332902, 3.7139807248523726 
-0.5712768314775474, 3.748206610508608 
-0.5850422580016362, 3.7824443074885883 
-0.5990497884858296, 3.8166885432499646 
-0.6133015213566604, 3.850933979512127 
-0.6277995260420572, 3.885175212826393 
-0.6425458418226314, 3.9194067751748527 
-0.6575424766795959, 3.9536231345979713 
-0.6727914061397928, 3.987818695851091 
-0.6882945721183225, 4.021987801089871 
-0.7040538817592674, 4.056124730584796 
-0.7200712062750064, 4.090223703464785 
-0.7363483797846393, 4.124278878490002 
-0.7528871981520141, 4.1582843548538335 
-0.769689417823895, 4.192234173014176 
-0.7867567546687737, 4.2261223155539325 
-0.8040908828168567, 4.2599427080708105 
-0.821693433501767, 4.29368922009638 
-0.8395659939044844, 4.327355666044361 
-0.8577101060000646, 4.360935806188138 
-0.876127265407682, 4.3944233476674075 
-0.8948189202445468, 4.427811945523955 
-0.9137864699842286, 4.461095203766432 
-0.933031264319957, 4.494266676464082 
-0.9525546020334414, 4.527319868869287 
-0.972357729869771, 4.560248238568857 
-0.992441841418948, 4.593045196663871 
-1.012808076004627, 4.625704108978003 
-1.0334575175806067, 4.658218297294098 
-1.0543911936356454, 4.690581040618896 
-1.0756100741071686, 4.722785576475657 
-1.0971150703044177, 4.75482510222454 
-1.1189070338416205, 4.786692776410485 
-1.1409867555817474, 4.818381720138389 
-1.1633549645914016, 4.8498850184753275 
-1.1860123271074303, 4.881195721879576 
-1.2089594455158008, 4.912306847656136 
-1.2321968573433206, 4.943211381438511 
-1.2557250342627484, 4.973902278696425 
-1.2795443811118596, 5.004372466269152 
-1.3036552349270347, 5.034614843924166 
-1.3280578639919076, 5.064622285940735 
-1.3527524669016346, 5.094387642718142 
-1.377739171643343, 5.12390374240812 
-1.4030180346932817, 5.153163392571169 
-1.4285890401312455, 5.182159381856324 
-1.454452098772793, 5.210884481703977 
-1.4806070473197934, 5.239331448071343 
-1.5070536475298455, 5.267493023180104 
-1.5337915854050805, 5.295361937285821 
-1.5608204704008828, 5.322930910468616 
-1.588139834655024, 5.3501926544446805 
-1.6157491322377575, 5.377139874398081 
-1.6436477384233277, 5.403765270832426 
-1.6718349489834359, 5.430061541441808 
-1.7003099795031298, 5.45602138300054 
-1.7290719647196129, 5.481637493271146 
-1.7581199578844389, 5.506902572930023 
-1.787452930149584, 5.531809327510269 
-1.8170697699778278, 5.556350469361029 
-1.8469692825779387, 5.580518719622852 
-1.8771501893650608, 5.604306810218388 
-1.907611127446794, 5.627707485857876 
-1.9383506491353555, 5.650713506058765 
-1.9693672214862616, 5.673317647178857 
-2.000659225863945, 5.695512704462323 
-2.032224957534699, 5.717291494097942 
-2.0640626252873355, 5.738646855288896 
-2.0961703510819762, 5.759571652333473 
-2.1285461697272954, 5.780058776715962 
-2.161188028586615, 5.800101149207074 
-2.194093787313186, 5.81969172197318 
-2.227261217615008, 5.838823480693662 
-2.2606880030494994, 5.857489446685655 
-2.294371738848348, 5.8756826790354575 
-2.3283099317728455, 5.893396276735886 
-2.362499999999999, 5.910623380828794 
-2.3969392730396875, 5.9273571765520705 
-2.431624991683173, 5.94359089549031 
-2.4665543079831633, 5.959317817728399 
-2.5017242852657215, 5.974531274007273 
-2.5371318981742403, 5.98922464788105 
-2.5727740327456807, 6.003391377874756 
-2.608647486519295, 6.017024959641874 
-2.6447489686780337, 6.0301189481208946 
-2.6810751002228006, 6.042666959690105 
-2.7176224141797207, 6.054662674319788 
-2.7543873558405796, 6.0660998377210325 
-2.7913662830365693, 6.076972263490352 
-2.828555466445454, 6.087273835249286 
-2.865951089932274, 6.0969985087781815 
-2.903549250923681, 6.1061403141433095 
-2.9413459608159656, 6.114693357816533 
-2.9793371454168756, 6.122651824786652 
-3.0175186454212413, 6.130009980661656 
-3.0558862169204555, 6.1367621737609985 
-3.0944355319458405, 6.142902837197105 
-3.1331621790458795, 6.148426490945275 
-3.1720616638973254, 6.1533277439011345 
-3.2111294099501517, 6.157601295924822 
-3.2503607591063077, 6.161241939871083 
-3.2897509724322154, 6.164244563604425 
-3.3292952309049446, 6.166604151998523 
-3.3689886361919754, 6.168315788919037 
-3.4088262114644503, 6.169374659189037 
-3.448802902243777, 6.169776050536179 
-3.4889135772814943, 6.169515355520856 
-3.5291530294721993, 6.168588073444461 
-3.5695159767994094, 6.1669898122369995 
-3.6099970633141587, 6.164716290323199 
-3.650590860146149, 6.161763338466333 
-3.6912918665472327, 6.1581269015889575 
-3.7320945109670056, 6.153803040569765 
-3.7729931521602813, 6.148787934015756 
-3.813982080326154, 6.14307788000896 
-3.855055518278438, 6.136669297826924 
-3.896207622647123, 6.129558729636171 
-3.937432485110625, 6.121742842157922 
-3.978724133658427, 6.113218428305263 
-4.0200765338838655, 6.103982408791037 
-4.061483590306655, 6.094031833705728 
-4.102939147724803, 6.083363884064581 
-4.144436992595563, 6.0719758733232485 
-4.185970854445001, 6.05986524886125 
-4.2275344073057965, 6.047029593432518 
-4.269121271182849, 6.033466626582362 
-4.310725013546246, 6.01917420603015 
-4.352339150851179, 6.004150329017033 
-4.393957150084301, 5.988393133618043 
-4.435572430336089, 5.971900900017924 
-4.477178364398695, 5.954672051750046 
-4.51876828038882, 5.936705156897772 
-4.56033546339506, 5.917998929257654 
-4.6018731571492, 5.898552229463874 
-4.64337456572096, 5.878364066073312 
-4.684832855235579, 5.857433596610673 
-4.726241155613718, 5.83576012857312 
-4.767592562333087, 5.813343120393822 
-4.8088801382112, 5.790182182363932 
-4.850096915208687, 5.7662770775124255 
-4.891235896252523, 5.741627722443319 
-4.93229005707855, 5.716234188129756 
-4.973252348092701, 5.69009670066449 
-5.014115696250213, 5.663215641966306 
-5.054873006952255, 5.6355915504419185 
-5.095517165959234, 5.607225121602934 
-5.136041041320152, 5.578117208637424 
-5.176437485317315, 5.548268822935776 
-5.216699336425701, 5.517681134570359 
-5.2568194212862895, 5.486355472728702 
-5.296790556692637, 5.454293326099803 
-5.336605551589991, 5.421496343213256 
-5.376257209086206, 5.38796633273086 
-5.415738328473733, 5.353705263690432 
-5.455041707261936, 5.318715265701551 
-5.494160143218999, 5.282998629092955 
-5.533086436422664, 5.2465578050113475 
-5.571813391319028, 5.209395405471421 
-5.610333818788645, 5.171514203356851 
-5.648640538219164, 5.132917132372116 
-5.686726379583706, 5.093607286944939 
-5.72458418552422, 5.053587922079229 
-5.762206813439014, 5.012862453158378 
-5.7995871375736785, 4.971434455698812 
-5.8367180511146035, 4.929307665053714 
-5.873592468284281, 4.886485976066815 
-5.910203326437619, 4.84297344267625 
-5.946543588158435, 4.798774277468398 
-5.982606243355305, 4.753892851181746 
-6.018384311356035, 4.708333692160723 
-6.053870842999845, 4.662101485759593 
-6.089058922726517, 4.61520107369641 
-6.123941670661685, 4.567637453357131 
-6.158512244697428, 4.519415777049948 
-6.192763842567381, 4.470541351209979 
-6.226689703915531, 4.421019635554397 
-6.260283112357887, 4.370856242188207 
-6.293537397536224, 4.320056934660775 
-6.3264459371630775, 4.268627626973339 
-6.3590021590571695, 4.216574382537694 
-6.391199543168496, 4.163903413086255 
-6.423031623592216, 4.110621077533813 
-6.454491990570596, 4.056733880791139 
-6.485574292482169, 4.002248472530834 
-6.516272237817332, 3.9471716459056614 
-6.5465795971395835, 3.891510336219704 
-6.576490205031628, 3.835271619552689 
-6.605997962025534, 3.778462711337849 
-6.635096836516211, 3.7210909648936954 
-6.663780866657384, 3.6631638699100995 
-6.692044162239354, 3.604689050889116 
-6.719880906547732, 3.5456742655409714 
-6.747285358202433, 3.4861274031356784 
-6.77425185297615, 3.4260564828107776 
-6.800774805591612, 3.3654696518356384 
-6.826848711496842, 3.3043751838328963 
-6.8524681486177315, 3.242781476957524 
-6.877627779087197, 3.1806970520340854 
-6.902322350950217, 3.118130550652734 
-6.926546699844056, 3.0550907332245574 
-6.95029575065297, 2.991586476996834 
-6.973564519136733, 2.927626774028849 
-6.996348113532319, 2.8632207291288863 
-7.0186417361280435, 2.798377557753036 
-7.040440684809568, 2.733106583866507 
-7.0617403545771005, 2.6674172377680954 
-7.0825362390331525, 2.6013190538785467 
-7.102823931840286, 2.534821668493444 
-7.122599128148193, 2.4679348175014555 
-7.141857625989546, 2.4006683340685866 
-7.160595327644062, 2.3330321462892467 
-7.178808240970145, 2.2650362748048796 
-7.196492480703641, 2.1966908303909403 
-7.2136442697231, 2.1280060115130204 
-7.230259940281057, 2.058992101852924 
-7.24633593520079, 1.989659467805524 
-7.261868809038089, 1.9200185559472263 
-7.276855229207531, 1.8500798904768874 
-7.291291977072789, 1.7798540706300445 
-7.305175949000547, 1.709351768067356 
-7.318504157377532, 1.6385837242380523 
-7.331273731590298, 1.5675607477193898 
-7.343481918967311, 1.496293711532939 
-7.355126085682941, 1.4247935504386455 
-7.366203717623015, 1.3530712582075723 
-7.37671242121154, 1.281137884874268 
-7.3866499241982515, 1.2090045339696787 
-7.396014076406672, 1.136682359735571 
-7.404802850442359, 1.0641825643214087 
-7.4130143423610395, 0.9915163949646444 
-7.42064677229636, 0.9186951411553949 
-7.427698485046979, 0.8457301317865097 
-7.434167950622774, 0.7726327322899251 
-7.440053764749906, 0.6994143417604085 
-7.445354649334551, 0.6260863900676042 
-7.450069452885094, 0.5526603349574002 
-7.4541971508926155, 0.47914765914363144 
-7.457736846169508, 0.4055598673911168 
-7.4606877691460705, 0.33190848359103226 
-7.463049278124959, 0.25820504782965414 
-7.464820859493412, 0.18446111345147145 
-7.466002127893118, 0.11068824411769497 
-7.466592826347697, 0.036898010861187144 
-7.466592826347697, -0.03689801086118428 
-7.466002127893118, -0.11068824411769208 
-7.464820859493412, -0.1844611134514686 
-7.463049278124959, -0.25820504782965126 
-7.460687769146072, -0.3319084835910294 
-7.457736846169508, -0.4055598673911139 
-7.4541971508926155, -0.4791476591436286 
-7.450069452885094, -0.5526603349573975 
-7.445354649334551, -0.6260863900676015 
-7.440053764749908, -0.6994143417604057 
-7.434167950622775, -0.7726327322899222 
-7.42769848504698, -0.8457301317865068 
-7.42064677229636, -0.918695141155392 
-7.4130143423610395, -0.9915163949646415 
-7.40480285044236, -1.064182564321406 
-7.396014076406672, -1.136682359735568 
-7.3866499241982515, -1.209004533969676 
-7.37671242121154, -1.2811378848742654 
-7.366203717623015, -1.3530712582075697 
-7.355126085682941, -1.4247935504386426 
-7.343481918967311, -1.4962937115329367 
-7.331273731590299, -1.5675607477193871 
-7.318504157377532, -1.6385837242380499 
-7.305175949000547, -1.7093517680673533 
-7.29129197707279, -1.779854070630042 
-7.2768552292075315, -1.8500798904768843 
-7.26186880903809, -1.9200185559472236 
-7.246335935200791, -1.9896594678055213 
-7.230259940281058, -2.0589921018529216 
-7.213644269723101, -2.1280060115130173 
-7.1964924807036414, -2.1966908303909376 
-7.178808240970146, -2.265036274804877 
-7.160595327644063, -2.3330321462892436 
-7.141857625989547, -2.4006683340685844 
-7.122599128148193, -2.4679348175014533 
-7.102823931840288, -2.5348216684934415 
-7.082536239033153, -2.601319053878544 
-7.061740354577101, -2.6674172377680927 
-7.0404406848095675, -2.7331065838665043 
-7.0186417361280435, -2.798377557753034 
-6.99634811353232, -2.863220729128883 
-6.973564519136735, -2.9276267740288473 
-6.950295750652971, -2.9915864769968317 
-6.926546699844056, -3.0550907332245547 
-6.902322350950218, -3.1181305506527317 
-6.877627779087198, -3.1806970520340823 
-6.8524681486177315, -3.242781476957522 
-6.826848711496842, -3.304375183832893 
-6.800774805591613, -3.365469651835636 
-6.774251852976152, -3.426056482810775 
-6.747285358202435, -3.4861274031356757 
-6.719880906547733, -3.545674265540969 
-6.692044162239355, -3.6046890508891134 
-6.663780866657386, -3.6631638699100972 
-6.635096836516212, -3.7210909648936927 
-6.605997962025535, -3.7784627113378466 
-6.576490205031628, -3.8352716195526866 
-6.546579597139584, -3.8915103362197017 
-6.516272237817332, -3.9471716459056596 
-6.485574292482169, -4.002248472530832 
-6.454491990570597, -4.056733880791136 
-6.423031623592217, -4.1106210775338115 
-6.391199543168498, -4.163903413086254 
-6.359002159057171, -4.216574382537692 
-6.326445937163079, -4.268627626973338 
-6.293537397536226, -4.320056934660774 
-6.260283112357889, -4.3708562421882045 
-6.2266897039155324, -4.421019635554394 
-6.192763842567382, -4.4705413512099765 
-6.1585122446974285, -4.519415777049947 
-6.1239416706616865, -4.567637453357129 
-6.089058922726518, -4.615201073696408 
-6.053870842999846, -4.6621014857595915 
-6.018384311356037, -4.708333692160721 
-5.982606243355307, -4.753892851181744 
-5.946543588158437, -4.798774277468396 
-5.910203326437622, -4.842973442676249 
-5.873592468284282, -4.886485976066814 
-5.836718051114604, -4.929307665053712 
-5.799587137573681, -4.971434455698811 
-5.762206813439016, -5.012862453158376 
-5.72458418552422, -5.0535879220792275 
-5.686726379583706, -5.093607286944938 
-5.648640538219165, -5.132917132372114 
-5.6103338187886465, -5.171514203356849 
-5.571813391319029, -5.209395405471418 
-5.533086436422665, -5.246557805011346 
-5.494160143219001, -5.282998629092953 
-5.455041707261937, -5.318715265701549 
-5.415738328473734, -5.353705263690431 
-5.376257209086209, -5.3879663327308585 
-5.336605551589994, -5.421496343213255 
-5.296790556692639, -5.454293326099803 
-5.256819421286292, -5.4863554727287 
-5.216699336425702, -5.517681134570357 
-5.176437485317316, -5.548268822935775 
-5.136041041320153, -5.578117208637423 
-5.095517165959236, -5.607225121602932 
-5.054873006952256, -5.635591550441919 
-5.014115696250214, -5.663215641966305 
-4.973252348092703, -5.690096700664489 
-4.932290057078553, -5.716234188129755 
-4.891235896252525, -5.741627722443319 
-4.850096915208689, -5.766277077512425 
-4.808880138211202, -5.79018218236393 
-4.767592562333088, -5.81334312039382 
-4.72624115561372, -5.835760128573118 
-4.684832855235581, -5.857433596610673 
-4.643374565720962, -5.878364066073311 
-4.6018731571492015, -5.898552229463873 
-4.560335463395061, -5.917998929257654 
-4.518768280388823, -5.93670515689777 
-4.4771783643986955, -5.954672051750047 
-4.43557243033609, -5.971900900017923 
-4.3939571500843035, -5.988393133618043 
-4.35233915085118, -6.004150329017033 
-4.310725013546248, -6.019174206030151 
-4.26912127118285, -6.03346662658236 
-4.227534407305799, -6.047029593432518 
-4.185970854445003, -6.059865248861251 
-4.144436992595564, -6.071975873323249 
-4.102939147724804, -6.08336388406458 
-4.061483590306657, -6.094031833705727 
-4.020076533883867, -6.103982408791036 
-3.978724133658428, -6.113218428305262 
-3.937432485110628, -6.121742842157922 
-3.896207622647125, -6.129558729636171 
-3.8550555182784394, -6.1366692978269235 
-3.813982080326157, -6.143077880008962 
-3.7729931521602826, -6.148787934015754 
-3.732094510967008, -6.153803040569764 
-3.6912918665472336, -6.158126901588959 
-3.65059086014615, -6.161763338466333 
-3.60999706331416, -6.1647162903232 
-3.569515976799411, -6.166989812237 
-3.529153029472201, -6.168588073444462 
-3.4889135772814956, -6.169515355520857 
-3.4488029022437763, -6.169776050536182 
-3.408826211464452, -6.169374659189037 
-3.3689886361919767, -6.168315788919037 
-3.3292952309049486, -6.1666041519985235 
-3.289750972432216, -6.164244563604425 
-3.250360759106312, -6.1612419398710845 
-3.2111294099501526, -6.157601295924822 
-3.17206166389733, -6.1533277439011345 
-3.133162179045882, -6.148426490945276 
-3.0944355319458396, -6.142902837197106 
-3.0558862169204573, -6.1367621737609985 
-3.0175186454212404, -6.130009980661657 
-2.9793371454168764, -6.122651824786653 
-2.9413459608159647, -6.114693357816531 
-2.903549250923683, -6.106140314143311 
-2.8659510899322758, -6.0969985087781815 
-2.8285554664454584, -6.087273835249288 
-2.791366283036571, -6.076972263490354 
-2.754387355840584, -6.066099837721033 
-2.717622414179723, -6.054662674319789 
-2.6810751002228046, -6.042666959690107 
-2.6447489686780354, -6.0301189481208946 
-2.6086474865192937, -6.017024959641872 
-2.5727740327456825, -6.003391377874756 
-2.5371318981742403, -5.9892246478810485 
-2.5017242852657224, -5.974531274007274 
-2.4665543079831624, -5.959317817728399 
-2.4316249916831767, -5.943590895490313 
-2.3969392730396892, -5.927357176552072 
-2.3625000000000025, -5.9106233808287945 
-2.3283099317728473, -5.893396276735886 
-2.2943717388483513, -5.87568267903546 
-2.260688003049501, -5.857489446685655 
-2.2272612176150117, -5.838823480693664 
-2.194093787313187, -5.819691721973181 
-2.1611880285866136, -5.800101149207073 
-2.128546169727297, -5.780058776715962 
-2.0961703510819754, -5.759571652333472 
-2.0640626252873373, -5.738646855288896 
-2.032224957534698, -5.717291494097941 
-2.000659225863949, -5.695512704462326 
-1.9693672214862623, -5.673317647178858 
-1.938350649135358, -5.650713506058767 
-1.9076111274467944, -5.6277074858578775 
-1.8771501893650642, -5.6043068102183895 
-1.8469692825779391, -5.5805187196228525 
-1.8170697699778282, -5.556350469361028 
-1.787452930149585, -5.5318093275102695 
-1.7581199578844389, -5.506902572930022 
-1.7290719647196147, -5.481637493271147 
-1.7003099795031298, -5.45602138300054 
-1.6718349489834379, -5.43006154144181 
-1.6436477384233275, -5.403765270832427 
-1.6157491322377593, -5.377139874398083 
-1.588139834655024, -5.35019265444468 
-1.5608204704008841, -5.322930910468619 
-1.5337915854050814, -5.295361937285822 
-1.5070536475298482, -5.267493023180108 
-1.480607047319794, -5.2393314480713435 
-1.4544520987727925, -5.210884481703976 
-1.4285890401312464, -5.182159381856326 
-1.4030180346932801, -5.1531633925711695 
-1.3777391716433443, -5.123903742408123 
-1.3527524669016346, -5.094387642718143 
-1.32805786399191, -5.064622285940738 
-1.303655234927035, -5.034614843924165 
-1.279544381111861, -5.004372466269155 
-1.2557250342627484, -4.973902278696425 
-1.2321968573433228, -4.943211381438514 
-1.2089594455158013, -4.9123068476561365 
-1.186012327107432, -4.881195721879579 
-1.1633549645914023, -4.849885018475329 
-1.1409867555817468, -4.818381720138388 
-1.118907033841622, -4.786692776410486 
-1.097115070304417, -4.75482510222454 
-1.0756100741071701, -4.72278557647566 
-1.054391193635646, -4.690581040618896 
-1.0334575175806073, -4.658218297294102 
-1.0128080760046265, -4.625704108978003 
-0.9924418414189494, -4.593045196663873 
-0.9723577298697712, -4.560248238568858 
-0.9525546020334446, -4.52731986886929 
-0.9330312643199582, -4.494266676464083 
-0.9137864699842305, -4.461095203766436 
-0.8948189202445477, -4.427811945523957 
-0.8761272654076817, -4.394423347667407 
-0.857710106000065, -4.360935806188141 
-0.839565993904484, -4.327355666044362 
-0.8216934335017685, -4.2936892200963825 
-0.8040908828168567, -4.2599427080708105 
-0.7867567546687756, -4.226122315553935 
-0.769689417823896, -4.192234173014176 
-0.7528871981520155, -4.158284354853837 
-0.7363483797846394, -4.124278878490002 
-0.7200712062750073, -4.0902237034647895 
-0.704053881759268, -4.056124730584797 
-0.6882945721183248, -4.021987801089876 
-0.6727914061397933, -3.9878186958510926 
-0.6575424766795951, -3.9536231345979704 
-0.6425458418226329, -3.9194067751748536 
-0.6277995260420579, -3.8851752128263937 
-0.6133015213566623, -3.85093397951213 
-0.5990497884858297, -3.8166885432499646 
-0.5850422580016367, -3.7824443074885905 
-0.571276831477547, -3.748206610508608 
-0.5577513826332907, -3.7139807248523753 
-0.5444637584753904, -3.679771856782306 
-0.5314117804329473, -3.645585145767628 
-0.5185932454881482, -3.611425663999297 
-0.5060059273011275, -3.577298415933065 
-0.4936475773286677, -3.543208337860366 
-0.4815159259363633, -3.509160297506986 
-0.46960868350379015, -3.4751590936592236 
-0.4579235415222562, -3.4412094558173387 
-0.4464581736847694, -3.407316043876186 
-0.4352102369677436, -3.373483447832625 
-0.42417737270413863, -3.3397161875196666 
-0.41335720764756123, -3.306018712366946 
-0.4027473550270263, -3.272395401187405 
-0.39234541559194835, -3.238850561989803 
-0.38214897864705377, -3.205388431816901 
-0.37215562307681954, -3.172013176608926 
-0.3623629183591365, -3.138728891092134 
-0.35276842556783805, -3.1055395986920957 
-0.3433696983637725, -3.072449251471425 
-0.33416428397413556, -3.039461730091688 
-0.3251497241597043, -3.006580843799076 
-0.3163235561697432, -2.9738103304336274 
-0.30768331368423407, -2.9411538564615545 
-0.29922652774320596, -2.908615017030459 
-0.29095072766286045, -2.876197336046945 
-0.28285344193826895, -2.8439042662764384 
-0.2749321991323611, -2.8117391894646935 
-0.2671845287510124, -2.7797054164807795 
-0.2596079621039508, -2.7478061874810202 
-0.2522000331513159, -2.7160446720936764 
-0.2449582793356346, -2.684423969623838 
-0.23788024239902117, -2.6529471092782413 
-0.23096346918542823, -2.621617050409616 
-0.22420551242775283, -2.5904366827800933 
-0.21760393151965127, -2.5594088268433994 
-0.21115629327188296, -2.5285362340452946 
-0.20486017265306838, -2.4978215871420084 
-0.19871315351468324, -2.4672675005360962 
-0.19271282930021022, -2.4368765206294825 
-0.18685680373828356, -2.4066511261931076 
-0.18114269151976045, -2.376593728752925 
-0.17556811895859487, -2.3467066729916746 
-0.17013072463644, -2.316992237166166 
-0.16482816003089962, -2.287452633539532 
-0.1596580901273549, -2.2580900088280655 
-0.15461819401432444, -2.228906444662291 
-0.14970616546228394, -2.19990395806169 
-0.14491971348593372, -2.1710845019228446 
-0.14025656288986527, -2.14244996552039 
-0.1357144547976166, -2.1140021750205062 
-0.13129114716409626, -2.0857428940063993 
-0.12698441527139373, -2.0576738240154557 
-0.12279205220795236, -2.0297966050875313 
-0.11871186933115997, -2.002112816324079 
-0.11474169671334127, -1.9746239764575484 
-0.11087938357122418, -1.9473315444307806 
-0.1071227986788951, -1.9202369199858615 
-0.10346983076430573, -1.8933414442620602 
-0.09991838888939567, -1.866646400402473 
-0.09646640281388567, -1.8401530141688618 
-0.09311182334282997, -1.8138624545643895 
-0.08985262265800328, -1.7877758344637205 
-0.0866867946332235, -1.7618942112502025 
-0.08361235513369719, -1.736218587459597 
-0.08062734229950672, -1.7107499114300786 
-0.07772981681335037, -1.6854890779579919 
-0.07491786215265037, -1.660436928959063 
-0.07218958482617349, -1.635594254134594 
-0.06954311459528144, -1.610961791642326 
-0.06697660467996953, -1.5865402287715207 
-0.06448823194983447, -1.5623302026219001 
-0.06207619710013606, -1.5383323007861183 
-0.059738724813096375, -1.5145470620352774 
-0.05747406390463525, -1.4909749770072631 
-0.05528048745668483, -1.4676164888973986 
-0.05315629293528712, -1.4444719941511688 
-0.05109980229464535, -1.4215418431585751 
-0.04910936206733223, -1.398826340949847 
-0.04718334344084124, -1.3763257478920852 
-0.04532014232069293, -1.3540402803865934 
-0.04351817938029187, -1.3319701115664717 
-0.04177590009775449, -1.3101153719941954 
-0.04009177477992017, -1.2884761503588729 
-0.0384642985737656, -1.2670524941728034 
-0.03689199146544562, -1.2458444104671018 
-0.0353733982671931, -1.2248518664860042 
-0.033907088592303264, -1.2040747903796452 
-0.03249165681844414, -1.1835130718949192 
-0.031125722039526394, -1.1631665630642376 
-0.029807928006384158, -1.1430350788918056 
-0.028536943056494197, -1.1231183980372368 
-0.02731146003300544, -1.1034162634961566 
-0.02613019619330123, -1.0839283832776 
-0.024991893107380078, -1.0646544310779098 
-0.023895316546272465, -1.0455940469508906 
-0.02283925636078469, -1.0267468379740181 
-0.021822526350807225, -1.0081123789103958 
-0.02084396412545591, -0.9896902128663294 
-0.019902430954305772, -0.9714798519441812 
-0.018996811609986224, -0.9534807778904203 
-0.018126014202389226, -0.935692442738539 
-0.017288970004768492, -0.9181142694467378 
-0.016484633271993232, -0.9007456525301026 
-0.015711981051213367, -0.8835859586871612 
-0.014970012985211029, -0.8666345274205692 
-0.01425775110870902, -0.8498906716518296 
-0.01357423963788941, -0.8333536783297972 
-0.01291854475340174, -0.8170228090328788 
-0.012289754377120578, -0.8008973005647498 
-0.011686977942916878, -0.7849763655434215 
-0.011109346161716022, -0.7692591929835672 
-0.010556010781094284, -0.7537449488719311 
-0.010026144339683844, -0.7384327767357292 
-0.009518939916655776, -0.7233217982038904 
-0.009033610876514088, -0.708411113561085 
-0.008569390609500759, -0.6936998022943323 
-0.008125532267822207, -0.6791869236322321 
-0.0077013084979952184, -0.6648715170765807 
-0.00729601116953435, -0.6507526029264048 
-0.006908951100244906, -0.6368291827942627 
-0.0065394577783707206, -0.6231002401147653 
-0.006186879081837349, -0.6095647406452666 
-0.005850580994841044, -0.5962216329586156 
-0.005529947322011564, -0.5830698489279996 
-0.005224379400409429, -0.5701083042037126 
-0.0049332958095644405, -0.5573358986819414 
-0.004656132079808396, -0.5447515169654207 
-0.004392340399123729, -0.532354028815999 
-0.0041413893187324455, -0.5201422895990542 
-0.003902763457646015, -0.5081151407197654 
-0.003675963206396772, -0.4962714100512045 
-0.003460504430173067, -0.4846099123542567 
-0.0032559181715411598, -0.4731294496893809 
-0.0030617503530053283, -0.461828811820155 
-0.0028775614795660542, -0.45070677660870995 
-0.0027029263414991705, -0.43976211040296775 
-0.002537433717548228, -0.42899356841577735 
-0.00238068607871135, -0.41839989509592285 
-0.0022322992928224816, -0.4079798244910677 
-0.002091902330089372, -0.39773208060263765 
-0.001959136969797437, -0.38765537773270226 
-0.0018336575083050324, -0.3777484208228899 
-0.0017151304685547458, -0.36800990578537973 
-0.0016032343112158606, -0.3584385198260177 
-0.0014976591476454776, -0.349032941759624 
-0.0013981064548138702, -0.33979184231753995 
-0.0013042887923409852, -0.33071388444746974 
-0.0012159295217958194, -0.32179772360571135 
-0.0011327625283897372, -0.3130420080418047 
-0.0010545319452121282, -0.30444537907570485 
-0.000980991880118215, -0.2960064713675381 
-0.000911906145416197, -0.28772391318003115 
-0.0008470479904589684, -0.2795963266336753 
-0.0007861998372644605, -0.2716223279547399 
-0.0007291530192660017, -0.2638005277161966 
-0.0006757075233095669, -0.25612953107166325 
-0.0006256717349857333, -0.24860793798245243 
-0.0005788621874032798, -0.2412343434378113 
-0.0005351033134904301, -0.23400733766847429 
-0.0004942272018976165, -0.22692550635360298 
-0.00045607335661138754, -0.21998743082123512 
-0.00042048846031890463, -0.2131916882423255 
-0.00038732614162543394, -0.20653685181851208 
-0.0003564467461688106, -0.200021490963679 
-0.00032771711170288126, -0.1936441714794649 
-0.0003010103472085718, -0.1874034557247882 
-0.0002762056160590942, -0.1812979027795327 
-0.0002531879233383799, -0.17532606860247973 
-0.000231847907287204, -0.16948650618362116 
-0.00021208163497331983, -0.16377776569095343 
-0.00019379040218165527, -0.15819839461186996 
-0.00017688053756991645, -0.15274693788928026 
-0.000161263211104129, -0.14742193805254816 
-0.00014685424680048811, -0.14222193534339128 
-0.00013357393979104848, -0.13714546783683687 
-0.00012134687769691302, -0.13219107155737117 
-0.00011010176636609345, -0.1273572805903776 
-9.977125992344585e-5, -0.12264262718900343 
-9.029179516866284e-5, -0.11804564187655234 
-8.160343030201231e-5, -0.11356485354453733 
-7.364968796210944e-5, -0.1091987895464916 
-6.637740258215105e-5, -0.10494597578767276 
-5.973657202204552e-5, -0.1008049368107607 
-5.368021347852865e-5, -0.09677419587767228 
-4.8164223619346844e-5, -0.0928522750476051 
-4.314724296402249e-5, -0.08903769525142324 
-3.859052441247332e-5, -0.08532897636249762 
-3.445780594311769e-5, -0.08172463726411004 
-3.0715187416758064e-5, -0.07822319591354214 
-2.7331011444738616e-5, -0.07482316940293882 
-2.4275748289030383e-5, -0.07152307401707952 
-2.1521884731800882e-5, -0.06832142528813631 
-1.9043816885695643e-5, -0.06521673804755379 
-1.681774686318569e-5, -0.062207526475126784 
-1.4821583286669438e-5, -0.059292304145400716 
-1.303484554286043e-5, -0.05646958407148266 
-1.1438571755516963e-5, -0.053737878746366145 
-1.0015230395934473e-5, -0.05109570018187231 
-8.74863546738297e-6, -0.04854155994529211 
-7.623865209525557e-6, -0.04607396919383763 
-6.6271842390948354e-6, -0.04369143870698311 
-5.745969074663973e-6, -0.041392478916799195 
-4.968636951901972e-6, -0.039175599936346485 
-4.284577884240692e-6, -0.03703931158624811 
-3.6840898680126632e-6, -0.03498212341949357 
-3.1583171782346986e-6, -0.03300254474458107 
-2.6991916584964692e-6, -0.031099084647060182 
-2.2993769502079042e-6, -0.02927025200957223 
-1.9522155586468304e-6, -0.02751455553044453 
-1.6516786901857317e-6, -0.025830503740928927 
-1.3923187896294764e-6, -0.024216605021158417 
-1.1692246643484061e-6, -0.022671367614864407 
-9.779791546211947e-7, -0.02119329964296799 
-8.146192379647477e-7, -0.01978090911606619 
-6.755984999148867e-7, -0.01843270394591104 
-5.577518894135658e-7, -0.01714719195591507 
-4.582626665222689e-7, -0.015922880890769757 
-3.746314796299055e-7, -0.014758278425214273 
-3.046474572124258e-7, -0.01365189217200325 
-2.463612880365673e-7, -0.012602229689167216 
-1.9806014147499829e-7, -0.011607798486557033 
-1.5824440229711412e-7, -0.010667106031770152 
-1.2560611362122387e-7, -0.00977865975547855 
-9.900905700854779e-8, -0.008940967056213979 
-7.747038510003135e-8, -0.008152535304643702 
-6.014374207691242e-8, -0.007411871847387702 
-4.6303782856582654e-8, -0.006717484010410106 
-3.533202035804761e-8, -0.006067879102003473 
-2.670393858816844e-8, -0.005461564415450135 
-1.9977278199745374e-8, -0.004897047231325648 
-1.4781435776767271e-8, -0.004372834819526952 
-1.0807919142985511e-8, -0.0038874344410332884 
-7.801761285619602e-9, -0.0034393533494256265 
-5.553857061746381e-9, -0.0030270987921910547 
-3.894136374471557e-9, -0.0026491780118397083 
-2.6855331916597613e-9, -0.002304098246858337 
-1.8186572109391008e-9, -0.0019903667324890836 
-1.2071552021875043e-9, -0.0017064907014190632 
-7.836576110253901e-10, -0.0014509773843151448 
-4.962933328189756e-10, -0.0012223340102816942 
-3.057001596307174e-10, -0.001019067807230701 
-1.8249207700549164e-10, -0.0008396860021727057 
-1.0512445774990553e-10, -0.0006826958214543564 
-5.8127509749983375e-11, -0.0005466044909342022 
-3.064994785750841e-11, -0.00042991923613758254 
-1.5284620791256032e-11, -0.0003311472823373761 
-7.132558432765279e-12, -0.00024879585465915725 
-3.0712654641718018e-12, -0.00018137217811811483 
-1.1972645097557688e-12, -0.00012738347766450865 
-4.116498808492963e-13, -8.533697821189352e-5 
-1.2050777042915684e-13, -5.37399046499458e-5 
-2.79359868571305e-14, -3.109948185917814e-5 
-4.739264536368637e-15, -1.592293471043213e-5 
-3.95516952522712e-16, -6.7174880809157955e-6 
-7.632783294297951e-17, -1.9903668384093666e-6 
-1.6653345369377348e-16, -2.4879585486573506e-7 
-9.71445146547012e-17, 1.1093356479670479e-31 


==> pdf/pdepics/disp/dispersion_operators/eig_disp_oper_ord_7.csv <==
real, imag 
1.491862189340054e-16, 0.0 
-1.734723475976807e-18, 2.487958548718066e-7 
-9.194034422677078e-17, 1.9903668389614423e-6 
3.365363543395006e-16, 6.717488081432526e-6 
3.8163916471489756e-16, 1.5922934711587455e-5 
-1.1275702593849246e-16, 3.109948185856101e-5 
-2.1510571102112408e-16, 5.373990465156169e-5 
-7.979727989493313e-17, 8.533697821982641e-5 
-6.088879400678593e-16, 0.0001273834776925331 
-2.0105445086571194e-15, 0.0001813721781988584 
-6.276229536084088e-15, 0.0002487958548681073 
-1.660303838857402e-14, 0.000331147282829152 
-4.040517920245179e-14, 0.00042991923721099213 
-8.99419427824455e-14, 0.0005466044931421148 
-1.8926527012297356e-13, 0.0006826958257507062 
-3.772069462337768e-13, 0.000839686010163692 
-7.190897183262379e-13, 0.001019067821506528 
-1.3174912549818174e-12, 0.0012223340349018274 
-2.332132750804128e-12, 0.0014509774254681277 
-4.001800626984853e-12, 0.0017064907683176046 
-6.67936539411329e-12, 0.0019903668385529236 
-1.0872872047151816e-11, 0.002304098411262827 
-1.730105989028452e-11, 0.0026491782615168675 
-2.696515406797051e-11, 0.0030270991643565233 
-4.123830270319484e-11, 0.0034393538947850247 
-6.197833045396006e-11, 0.003887435227754423 
-9.166625097867254e-11, 0.004372835938146455 
-1.335774737348805e-10, 0.004897048800749995 
-1.9199158582394737e-10, 0.005461566590233771 
-2.7244192492281716e-10, 0.006067882081106717 
-3.820181376096299e-10, 0.006717488047675562 
-5.297259627473627e-10, 0.007411877263987862 
-7.269140445825828e-10, 0.008152542503763127 
-9.877730525881256e-10, 0.008940976540309072 
-1.329924912384095e-9, 0.009778672146421443 
-1.7751045737479654e-9, 0.010667122094259976 
-2.3499573320248657e-9, 0.011607819155205881 
-3.0869467182101373e-9, 0.012602256099686262 
-4.025413764471852e-9, 0.013651925696969928 
-5.212773958145067e-9, 0.014758320714925667 
-6.705893500214e-9, 0.015922933919740867 
-8.57264629986268e-9, 0.017147258075587472 
-1.0893675113018975e-8, 0.018432785944242122 
-1.3764387693428887e-8, 0.019781010284639106 
-1.72971906927874e-8, 0.021193423852355862 
-2.162399979866933e-8, 0.0226715193990273 
-2.689904912895648e-8, 0.02421678967166367 
-3.3302016421397906e-8, 0.025830727411885038 
-4.1041505951665454e-8, 0.027514825355038623 
-5.035890663951685e-8, 0.02927057622920154 
-6.153266569890422e-8, 0.031099472754051442 
-7.488300329957457e-8, 0.033003007639595384 
-9.077710876948582e-8, 0.03498267358472855 
-1.0963485031216698e-7, 0.03703996327562896 
-1.3193504111094767e-7, 0.039176369383948875 
-1.582222956581121e-7, 0.04139338456479602 
-1.8911452263035977e-7, 0.04369250145448719 
-2.2531109987802833e-7, 0.04607521266804271 
-2.676017672258689e-7, 0.04854301079640466 
-3.168762990777771e-7, 0.051097388403358715 
-3.741349907685973e-7, 0.05373983802212571 
-4.405000257525632e-7, 0.056471852151602255 
-5.172277588224444e-7, 0.059294923252213146 
-6.057219897152855e-7, 0.06221054374135653 
-7.075482680142867e-7, 0.06522020598839577 
-8.244492980787402e-7, 0.06832540230917653 
-9.583614999078213e-7, 0.07152762496001985 
-1.1114327926418227e-6, 0.07482836613116049 
-1.2860416627865842e-6, 0.07822911793958931 
-1.4848175850261033e-6, 0.0817313724212568 
-1.710662860799489e-6, 0.08533662152258528 
-1.9667759504696236e-6, 0.08904635709125555 
-2.2566763704760795e-6, 0.09286207086620757 
-2.584231222242661e-6, 0.09678525446680852 
-2.953683436515697e-6, 0.10081739938113102 
-3.369681812354433e-6, 0.10495999695328796 
-3.837312914593133e-6, 0.10921453836976118 
-4.3621349329319575e-6, 0.11358251464466101 
-4.950213565176054e-6, 0.11806541660386025 
-5.60816001974121e-6, 0.12266473486792093 
-6.343171219920854e-6, 0.12738195983375666 
-7.163072290818431e-6, 0.13221858165495332 
-8.076361429638912e-6, 0.13717609022066432 
-9.092257233275086e-6, 0.1422559751330183 
-1.0220748585979683e-5, 0.1474597256829405 
-1.1472647188150512e-5, 0.15278883082431194 
-1.2859642828114137e-5, 0.15824477914637947 
-1.4394361482768236e-5, 0.16382905884432203 
-1.6090426342499353e-5, 0.1695431576878792 
-1.796252186068298e-5, 0.1753885629879471 
-2.0026460914431e-5, 0.18136676156104733 
-2.229925517213162e-5, 0.18747923969155061 
-2.479918877948059e-5, 0.19372748309155813 
-2.754589543761156e-5, 0.2001129768583435 
-3.056043898495321e-5, 0.20663720542921082 
-3.3865397573749206e-5, 0.21330165253368527 
-3.7484951538638636e-5, 0.22010780114290013 
-4.144497505320123e-5, 0.22705713341605965 
-4.577313166892992e-5, 0.23415113064385543 
-5.0498973830311045e-5, 0.2413912731887077 
-5.565404646906344e-5, 0.2487790404216977 
-6.127199475173921e-5, 0.25631591065605536 
-6.738867609874452e-5, 0.26400336107706696 
-7.404227654294986e-5, 0.2718428676682648 
-8.127343152969715e-5, 0.2798359051337461 
-8.912535124585945e-5, 0.28798394681647865 
-9.76439505623039e-5, 0.296288464612448 
-0.00010687798367145854, 0.304750928880486 
-0.00011687918351690335, 0.31337280834762543 
-0.0001277024060716385, 0.32215557000983014 
-0.00013940577957269676, 0.33110067902792856 
-0.0001520508587621889, 0.34020959861859684 
-0.00016570278422319354, 0.34948378994022056 
-0.0001804304468807326, 0.3589247119734564 
-0.000196306657727496, 0.36853382139635127 
-0.00021340832284444562, 0.3783125724538084 
-0.00023181662377587398, 0.3882624168212507 
-0.0002516172033182936, 0.3983848034623021 
-0.00027290035677488, 0.40868117848028973 
-0.00029576122872168077, 0.41915298496340087 
-0.000320300015343139, 0.42980166282331345 
-0.00034662217236549817, 0.4406286486270976 
-0.00037483862862770084, 0.45163537542222776 
-0.00040506600533314965, 0.4628232725544889 
-0.0004374268409949849, 0.474193765478612 
-0.00047204982210731494, 0.48574827556144046 
-0.0005090700195560481, 0.4974882198774278 
-0.0005486291307780534, 0.5094150109962957 
-0.0005908757276904836, 0.5215300567626356 
-0.000635965510367334, 0.5338347600672855 
-0.0006840615664786779, 0.5463305186102736 
-0.0007353346364731535, 0.5590187246551431 
-0.0007899633844856303, 0.5719007647744673 
-0.000848134674948299, 0.5849780195863522 
-0.0009100438548811764, 0.5982518634817593 
-0.0009758950418098994, 0.6117236643424315 
-0.0010459014172863592, 0.625394783249244 
-0.0011202855259469088, 0.639266574180807 
-0.0011992795800595127, 0.6533403837021068 
-0.0012831257694910624, 0.6676175506430181 
-0.0013720765770226621, 0.6820994057665042 
-0.0014663950989393095, 0.6967872714263165 
-0.0015663553707944739, 0.7116824612140229 
-0.0016722426982691578, 0.7267862795951848 
-0.0017843539930146204, 0.7421000215345142 
-0.0019029981133651297, 0.7576249721098333 
-0.0020284962098116813, 0.7733624061146906 
-0.002161182075101839, 0.7893135876494359 
-0.002301402498833561, 0.8054797697006358 
-0.0024495176264022153, 0.8218621937086488 
-0.0026059013221391278, 0.8384620891232157 
-0.0027709415364968685, 0.8552806729469299 
-0.002945040677100116, 0.872319149266437 
-0.003128615983486775, 0.889578708771227 
-0.003322099905361714, 0.907060528259907 
-0.0035259404841580244, 0.9247657701338082 
-0.003740601737705132, 0.9426955818778271 
-0.003966564047802759, 0.9608510955283872 
-0.004204324550459834, 0.9792334271283999 
-0.004454397528590881, 0.9978436761691609 
-0.00471731480691343, 1.016682925019052 
-0.00499362614881615, 1.0357522383390065 
-0.005283899654925193, 1.0550526624846222 
-0.005588722163120371, 1.0745852248948897 
-0.00590869964972246, 1.0943509334674624 
-0.006244457631566498, 1.1143507759204103 
-0.006596641568677292, 1.1345857191404383 
-0.006965917267248144, 1.1550567085175116 
-0.007352971282619118, 1.175764667265893 
-0.00775851132192565, 1.1967104957315493 
-0.00818326664612269, 1.2178950706859584 
-0.00862798847102643, 1.2393192446062804 
-0.00909345036704889, 1.2609838449419681 
-0.009580448657277972, 1.2828896733677824 
-0.010089802813549887, 1.3050375050233043 
-0.010622355850143948, 1.3274280877389608 
-0.01117897471474776, 1.3500621412486455 
-0.011760550676294546, 1.372940356389002 
-0.012367999709316192, 1.3960633942854483 
-0.01300226287439619, 1.4194318855250545 
-0.013664306694348463, 1.4430464293163716 
-0.014355123525703235, 1.4669075926363442 
-0.015075731925101607, 1.491015909364428 
-0.015827177010181957, 1.5153718794040927 
-0.016610530814531555, 1.5399759677918192 
-0.017426892636288584, 1.564828603793826 
-0.018277389379956308, 1.5899301799906647 
-0.019163175890993107, 1.6152810513499225 
-0.02008543528274321, 1.6408815342872152 
-0.021045379255261128, 1.666731905715741 
-0.022044248405575992, 1.6928324020845964 
-0.023083312528953355, 1.7191832184061457 
-0.024163870910692414, 1.7457845072727034 
-0.025287252607992573, 1.7726363778628154 
-0.026454816721447783, 1.7997388949374495 
-0.027667952655679767, 1.8270920778264044 
-0.02892808036866468, 1.8546958994052813 
-0.03023665060927173, 1.8825502850633413 
-0.03159514514254818, 1.9106551116626445 
-0.033005076962285704, 1.9390102064888062 
-0.03446799049038743, 1.9676153461938077 
-0.035985461762570316, 1.9964702557312266 
-0.0375590985999312, 2.025574607284338 
-0.03919054076590562, 2.0549280191875083 
-0.040881460108150476, 2.0845300548413372 
-0.042633560684872854, 2.1143802216220187 
-0.04444857887515802, 2.1444779697854 
-0.0463282834728118, 2.1748226913662285 
-0.048274475763269695, 2.205413719073118 
-0.050288989583103884, 2.236250325179739 
-0.052373691361678416, 2.2673317204127903 
-0.054530480144505136, 2.298657052837291 
-0.05676128759784241, 2.3302254067397934 
-0.05906807799410049, 2.3620358015100615 
-0.06145284817762086, 2.394087190521852 
-0.0639176275103868, 2.4263784600133813 
-0.0664644777972561, 2.458908427968129 
-0.06909549319027469, 2.491675842996606 
-0.07181280007168633, 2.524679383219732 
-0.07461855691520963, 2.5579176551545233 
-0.07751495412520493, 2.5913891926027284 
-0.08050421385332968, 2.625092455543139 
-0.08358858979231598, 2.659025829028274 
-0.08677036694648363, 2.6931876220861266 
-0.09005186137865245, 2.72757606662776 
-0.09343541993307734, 2.762189316361441 
-0.09692341993409402, 2.7970254457140893 
-0.10051826886012233, 2.832082448760808 
-0.10422240399273203, 2.8673582381632663 
-0.108038292040454, 2.902850644117711 
-0.1119684287370485, 2.9385574133134207 
-0.11601533841395471, 2.974476207902385 
-0.12018157354664749, 3.010604604481046 
-0.12446971427466422, 3.0469400930849053 
-0.12888236789504795, 3.083480076196841 
-0.1334221683289917, 3.1202218677699647 
-0.13809177556147834, 3.157162692265871 
-0.14289387505371853, 3.1942996837091266 
-0.1478311771282055, 3.2316298847588705 
-0.15290641632624355, 3.269150245798367 
-0.15812235073778153, 3.3068576240434213 
-0.16348176130344372, 3.3447487826704956 
-0.16898745108863664, 3.382820389965421 
-0.17464224452964908, 3.4210690184936055 
-0.18044898665165596, 3.4594911442925977 
-0.18641054225858464, 3.49808314608791 
-0.19252979509480334, 3.536841304533018 
-0.19880964697860373, 3.575761801474367 
-0.20525301690748587, 3.6148407192423684 
-0.21186284013526663, 3.654074039969196 
-0.21864206722104956, 3.6934576449343406 
-0.2255936630501116, 3.732987313938788 
-0.2327206058267969, 3.77265872470872 
-0.2400258860395085, 3.8124674523296322 
-0.2475125053979239, 3.8524089687117575 
-0.25518347574258193, 3.8924786420876774 
-0.2630418179269989, 3.9326717365430035 
-0.27109056067249027, 3.9729834115810125 
-0.2793327393959311, 4.01340872172209 
-0.2877713950106594, 4.053942616138877 
-0.29640957270077517, 4.0945799383279455 
-0.3052503206691258, 4.135315425818865 
-0.3142966888592503, 4.176143709921533 
-0.3235517276516101, 4.217059315512548 
-0.33301848653444477, 4.258056660861499 
-0.3427000127496143, 4.299130057497959 
-0.3525993499138031, 4.3402737101200115 
-0.36271953661550416, 4.381481716545052 
-0.3730636049882036, 4.422748067703729 
-0.3836345792602167, 4.4640666476776865 
-0.39443547428164916, 4.50543123378196 
-0.4054692940289815, 4.5468354966926965 
-0.41673903008779334, 4.588273000620972 
-0.42824766011416016, 4.629737203533352 
-0.4399981462752926, 4.6712214574199775 
-0.45199343367000205, 4.712719008610742 
-0.464236448729593, 4.754222998140324 
-0.4767300975998028, 4.79572646216263 
-0.4894772645044655, 4.837222332415317 
-0.502480810091529, 4.8787034367349715 
-0.5157435697621514, 4.920162499623522 
-0.5292683519835674, 4.961592142866459 
-0.5430579365864681, 5.002984886203385 
-0.5571150730476392, 5.044333148051409 
-0.5714424787586396, 5.085629246281879 
-0.5860428372813031, 5.126865399050915 
-0.6009187965908783, 5.168033725684184 
-0.6160729673076475, 5.20912624761634 
-0.6315079209178605, 5.250134889385509 
-0.6472261879848528, 5.291051479683197 
-0.6632302563512495, 5.331867752459945 
-0.6795225693331464, 5.372575348087049 
-0.6961055239071808, 5.413165814574635 
-0.7129814688914499, 5.453630608846323 
-0.7301527031212237, 5.49396109807072 
-0.7476214736204105, 5.534148561049944 
-0.7653899737697751, 5.574184189665324 
-0.7834603414728987, 5.61405909038043 
-0.8018346573209052, 5.653764285801522 
-0.8205149427569732, 5.693290716295508 
-0.8395031582416754, 5.732629241665433 
-0.858801201420196, 5.771770642883524 
-0.8784109052925096, 5.810705623881756 
-0.8983340363875738, 5.849424813399883 
-0.918572292942631, 5.887918766890859 
-0.9391273030887305, 5.9261779684835085 
-0.9600006230435587, 5.964192833002263 
-0.9811937353127064, 6.001953708043864 
-1.0027080469004896, 6.039450876110666 
-1.0245448875314593, 6.076674556800418 
-1.0467055078837382, 6.1136149090521235 
-1.0691910778353293, 6.150262033447693 
-1.092002684724536, 6.186605974569021 
-1.1151413316256744, 6.222636723410064 
-1.1386079356411911, 6.258344219843494 
-1.1624033262114037, 6.2937183551414595 
-1.1865282434429765, 6.328748974549914 
-1.2109833364573288, 6.363425879915992 
-1.2357691617601247, 6.397738832367836 
-1.2608861816330248, 6.43167755504626 
-1.2863347625488466, 6.465231735887578 
-1.3121151736113161, 6.498391030456923 
-1.3382275850205596, 6.531145064831331 
-1.3646720665654957, 6.563483438531784 
-1.3914485861442811, 6.5953957275034645 
-1.4185570083139714, 6.626871487143359 
-1.4459970928705206, 6.657900255374322 
-1.4737684934602668, 6.688471555764728 
-1.5018707562240359, 6.7185749006927304 
-1.5303033184749868, 6.748199794554172 
-1.5590655074112985, 6.7773357370131295 
-1.5881565388648142, 6.805972226294042 
-1.6175755160867336, 6.834098762514317 
-1.6473214285714275, 6.861704851056347 
-1.677393150919452, 6.88878000597773 
-1.7077894417408108, 6.9153137534585545 
-1.738508942599518, 6.941295635284505 
-1.7695501770004636, 6.9667152123645275 
-1.80091154941964, 6.991562068281832 
-1.8325913443786699, 7.015825812876836 
-1.8645877255646544, 7.039496085860776 
-1.896898734996281, 7.062562560458556 
-1.9295222922371433, 7.085014947079481 
-1.9624561936571905, 7.106842997014385 
-1.9956981117432069, 7.128036506157747 
-2.0292455944592027, 7.14858531875325 
-2.0630960646575818, 7.168479331161305 
-2.0972468195419105, 7.187708495646973 
-2.131695030182119, 7.206262824186715 
-2.1664377410828894, 7.22413239229238 
-2.2014718698060536, 7.241307342850799 
-2.2367942066476734, 7.257777889977348 
-2.2724014143705618, 7.273534322881801 
-2.30829002799292, 7.2885670097447885 
-2.344456454633731, 7.302866401603149 
-2.3808969734155725, 7.31642303624243 
-2.4176077354254186, 7.329227542094795 
-2.4545847637340286, 7.341270642140555 
-2.491823953474443, 7.352543157811547 
-2.5293210719801236, 7.363036012894535 
-2.5670717589831877, 7.372740237432817 
-2.6050715268732216, 7.381646971624203 
-2.6433157610170452, 7.389747469713509 
-2.6817997201398738, 7.397033103877692 
-2.7205185367681555, 7.403495368101755 
-2.7594672177344624, 7.409125882043531 
-2.798640644744688, 7.413916394885449 
-2.8380335750078034, 7.417858789171364 
-2.8776406419283926, 7.420945084626535 
-2.9174563558621425, 7.423167441958845 
-2.9574751049344328, 7.424518166639303 
-2.9976911559221224, 7.424989712659926 
-3.0380986551986155, 7.424574686267017 
-3.078691629742239, 7.42326584966797 
-3.1194639882079214, 7.421056124709572 
-3.1604095220621278, 7.417938596525941 
-3.2015219067810103, 7.413906517154102 
-3.2427947031115996, 7.40895330911528 
-3.284221358395936, 7.403072568960003 
-3.3257952079579205, 7.396258070775013 
-3.367509476552668, 7.3885037696501445 
-3.4093572798780984, 7.379803805103183 
-3.451331626148443, 7.370152504460823 
-3.493425417729356, 7.359544386193835 
-3.5356314528342043, 7.347974163204508 
-3.5779424272811635, 7.335436746064535 
-3.6203509363106248, 7.321927246201431 
-3.6628494764624255, 7.307440979031674 
-3.7054304475124025, 7.2919734670386855 
-3.748086154467633, 7.2755204427938605 
-3.7908088096198127, 7.258077851918827 
-3.833590534656081, 7.2396418559871485 
-3.8764233628266425, 7.220208835363721 
-3.919299241168438, 7.1997753919800775 
-3.962210032784106, 7.1783383520439275 
-4.005147519175457, 7.155894768681193 
-4.048103402630615, 7.132441924508879 
-4.091069308663962, 7.107977334137124 
-4.134036788507966, 7.082498746598812 
-4.1769973216559855, 7.056004147705138 
-4.219942318455037, 7.0284917623255785 
-4.262863122747563, 6.9999600565907025 
-4.305751014561098, 6.970407740016334 
-4.34859721284481, 6.93983376754759 
-4.391392878251783, 6.908237341521336 
-4.434129115965895, 6.875617913545685 
-4.476796978572132, 6.841975186295114 
-4.51938746896911, 6.807309115219916 
-4.561891543322606, 6.771619910168641 
-4.604300114058786, 6.734908036922303 
-4.646604052895862, 6.6971742186390895 
-4.68879419391286, 6.658419437208428 
-4.730861336654106, 6.6186449345132425 
-4.772796249268112, 6.5778522135992885 
-4.81458967167939, 6.536043039750549 
-4.8562323187918, 6.493219441469626 
-4.89771488372197, 6.449383711362187 
-4.939028041061292, 6.40453840692453 
-4.980162450164997, 6.358686351233379 
-5.021108758466788, 6.311830633537077 
-5.061857604817453, 6.2639746097473985 
-5.102399622845926, 6.215121902831224 
-5.142725444341165, 6.1652764031013865 
-5.182825702653276, 6.114442268406057 
-5.222691036112203, 6.062623924216049 
-5.2623120914624, 6.009826063609553 
-5.301679527311774, 5.9560536471536984 
-5.34078401759324, 5.901311902682641 
-5.379616255037197, 5.845606324971657 
-5.4181669546532145, 5.78894267530698 
-5.456426857219216, 5.731326980951065 
-5.494386732776432, 5.672765534503048 
-5.532037384128379, 5.613264893154214 
-5.569369650342107, 5.552831877838353 
-5.606374410249997, 5.491473572276931 
-5.643042585950288, 5.42919732191903 
-5.679365146304605, 5.36601073277613 
-5.715333110430716, 5.301921670151772 
-5.750937551188704, 5.236938257266305 
-5.786169598658808, 5.171068873776826 
-5.821020443609136, 5.104322154192653 
-5.855481340951468, 5.036706986186584 
-5.889543613183358, 4.9682325088023 
-5.923198653814778, 4.898908110558362 
-5.956437930777492, 4.828743427449222 
-5.989252989815421, 4.757748340843816 
-6.021635457854202, 4.685932975282287 
-6.053577046348182, 4.613307696171486 
-6.085069554603113, 4.539883107379912 
-6.116104873072781, 4.465670048732861 
-6.146674986627807, 4.390679593408584 
-6.176771977794963, 4.314923045236223 
-6.206388029965206, 4.238411935896528 
-6.235515430568786, 4.1611580220262425 
-6.264146574215699, 4.083173282227164 
-6.292273965799839, 4.004469913980964 
-6.319890223565168, 3.9250603304708465 
-6.3469880821322855, 3.844957157311198 
-6.373560395483745, 3.7641732291864693 
-6.3996001399065365, 3.6827215864005125 
-6.425100416890148, 3.6006154713376857 
-6.450054455978618, 3.517868324837088 
-6.474455617575081, 3.4344937824813173 
-6.498297395697236, 3.3505056708012266 
-6.521573420682309, 3.2659180033980952 
-6.54427746183996, 3.1807449769848644 
-6.566403430051776, 3.0950009673479384 
-6.587945380315856, 3.0087005252312102 
-6.608897514235173, 2.921858372143996 
-6.629254182448308, 2.834489396094552 
-6.649009887001217, 2.7466086472509796 
-6.668159283658789, 2.6582313335312735 
-6.686697184154864, 2.569372816124369 
-6.704618558379523, 2.4800486049440624 
-6.721918536502423, 2.390274354017689 
-6.7385924110310205, 2.300065856811549 
-6.754635638802532, 2.2094390414950453 
-6.770043842908579, 2.1184099661455136 
-6.784812814551392, 2.026994813895851 
-6.7989385148306, 1.9352098880270105 
-6.812417076459591, 1.8430716070074487 
-6.825244805410515, 1.750596499481692 
-6.837418182486988, 1.6578011992101986 
-6.848933864823668, 1.5647024399626828 
-6.859788687311831, 1.471317050367172 
-6.869979663950168, 1.3776619487170136 
-6.879503989120086, 1.2837541377381103 
-6.888359038784753, 1.1896106993186852 
-6.8965423716112495, 1.0952487892039289 
-6.904051730015214, 1.0006856316577566 
-6.9108850411273615, 0.9059385140941775 
-6.917040417681382, 0.8110247816805475 
-6.922516158822694, 0.7159618319151168 
-6.927310750837617, 0.6207671091812957 
-6.931422867802545, 0.5254580992810428 
-6.934851372152778, 0.4300523239497892 
-6.937595315170678, 0.33456733535536626 
-6.939653937392874, 0.2390207105833638 
-6.941026668936314, 0.14343004611138 
-6.9417131297429515, 0.047812952274632996 
-6.9417131297429515, -0.04781295227462926 
-6.941026668936314, -0.14343004611137627 
-6.939653937392874, -0.23902071058336014 
-6.93759531517068, -0.33456733535536254 
-6.93485137215278, -0.4300523239497855 
-6.931422867802546, -0.5254580992810391 
-6.927310750837617, -0.620767109181292 
-6.922516158822695, -0.7159618319151131 
-6.917040417681383, -0.8110247816805439 
-6.910885041127362, -0.9059385140941736 
-6.904051730015214, -1.0006856316577528 
-6.8965423716112495, -1.0952487892039253 
-6.8883590387847535, -1.1896106993186815 
-6.879503989120087, -1.2837541377381068 
-6.8699796639501685, -1.3776619487170103 
-6.859788687311831, -1.471317050367168 
-6.84893386482367, -1.5647024399626797 
-6.837418182486988, -1.6578011992101949 
-6.825244805410514, -1.750596499481689 
-6.812417076459591, -1.843071607007445 
-6.7989385148306, -1.9352098880270072 
-6.784812814551393, -2.0269948138958473 
-6.77004384290858, -2.11840996614551 
-6.754635638802534, -2.209439041495042 
-6.7385924110310205, -2.300065856811545 
-6.721918536502424, -2.3902743540176856 
-6.704618558379522, -2.4800486049440593 
-6.686697184154866, -2.569372816124366 
-6.66815928365879, -2.6582313335312704 
-6.649009887001218, -2.746608647250976 
-6.629254182448309, -2.8344893960945483 
-6.608897514235174, -2.9218583721439924 
-6.587945380315856, -3.0087005252312062 
-6.566403430051777, -3.0950009673479353 
-6.544277461839962, -3.1807449769848612 
-6.52157342068231, -3.265918003398092 
-6.498297395697238, -3.350505670801223 
-6.474455617575082, -3.4344937824813138 
-6.450054455978618, -3.517868324837084 
-6.425100416890149, -3.6006154713376826 
-6.399600139906538, -3.6827215864005094 
-6.373560395483746, -3.7641732291864662 
-6.346988082132288, -3.8449571573111947 
-6.31989022356517, -3.9250603304708434 
-6.292273965799842, -4.004469913980961 
-6.264146574215701, -4.083173282227161 
-6.235515430568788, -4.16115802202624 
-6.206388029965208, -4.238411935896526 
-6.176771977794964, -4.3149230452362195 
-6.146674986627808, -4.39067959340858 
-6.116104873072783, -4.465670048732858 
-6.085069554603117, -4.53988310737991 
-6.053577046348184, -4.613307696171483 
-6.021635457854203, -4.6859329752822845 
-5.989252989815424, -4.757748340843813 
-5.956437930777493, -4.8287434274492185 
-5.923198653814779, -4.8989081105583585 
-5.889543613183361, -4.968232508802297 
-5.85548134095147, -5.036706986186581 
-5.821020443609138, -5.104322154192651 
-5.786169598658809, -5.171068873776824 
-5.750937551188706, -5.236938257266302 
-5.715333110430718, -5.301921670151769 
-5.6793651463046055, -5.366010732776128 
-5.643042585950289, -5.429197321919029 
-5.606374410249999, -5.49147357227693 
-5.569369650342108, -5.552831877838351 
-5.53203738412838, -5.613264893154211 
-5.494386732776434, -5.672765534503046 
-5.456426857219218, -5.731326980951063 
-5.418166954653215, -5.788942675306978 
-5.379616255037199, -5.845606324971655 
-5.340784017593242, -5.9013119026826395 
-5.301679527311775, -5.956053647153697 
-5.262312091462402, -6.00982606360955 
-5.222691036112205, -6.062623924216046 
-5.182825702653278, -6.114442268406054 
-5.142725444341168, -6.165276403101386 
-5.102399622845927, -6.215121902831222 
-5.061857604817455, -6.263974609747396 
-5.021108758466789, -6.311830633537075 
-4.980162450164999, -6.358686351233377 
-4.939028041061294, -6.404538406924528 
-4.897714883721972, -6.449383711362185 
-4.856232318791802, -6.493219441469624 
-4.814589671679392, -6.536043039750547 
-4.772796249268114, -6.577852213599287 
-4.730861336654109, -6.618644934513241 
-4.6887941939128615, -6.658419437208427 
-4.646604052895864, -6.697174218639088 
-4.604300114058787, -6.7349080369223016 
-4.561891543322608, -6.77161991016864 
-4.519387468969112, -6.807309115219915 
-4.476796978572135, -6.841975186295112 
-4.434129115965898, -6.875617913545684 
-4.391392878251785, -6.9082373415213345 
-4.348597212844812, -6.939833767547588 
-4.305751014561099, -6.970407740016333 
-4.262863122747564, -6.999960056590702 
-4.219942318455038, -7.0284917623255785 
-4.176997321655986, -7.056004147705137 
-4.1340367885079665, -7.0824987465988105 
-4.091069308663964, -7.107977334137124 
-4.048103402630618, -7.132441924508879 
-4.00514751917546, -7.155894768681193 
-3.9622100327841085, -7.178338352043927 
-3.91929924116844, -7.199775391980076 
-3.876423362826645, -7.220208835363721 
-3.8335905346560826, -7.239641855987148 
-3.7908088096198145, -7.258077851918825 
-3.748086154467635, -7.275520442793861 
-3.7054304475124042, -7.291973467038685 
-3.662849476462427, -7.307440979031673 
-3.620350936310626, -7.32192724620143 
-3.577942427281165, -7.335436746064535 
-3.5356314528342048, -7.347974163204508 
-3.4934254177293567, -7.359544386193835 
-3.4513316261484452, -7.370152504460822 
-3.4093572798780998, -7.379803805103181 
-3.3675094765526707, -7.388503769650145 
-3.3257952079579223, -7.396258070775012 
-3.2842213583959383, -7.4030725689600025 
-3.242794703111602, -7.40895330911528 
-3.2015219067810112, -7.4139065171541 
-3.1604095220621296, -7.41793859652594 
-3.119463988207923, -7.421056124709572 
-3.0786916297422406, -7.4232658496679695 
-3.0380986551986173, -7.424574686267017 
-2.9976911559221247, -7.424989712659927 
-2.9574751049344337, -7.424518166639304 
-2.9174563558621442, -7.423167441958843 
-2.8776406419283944, -7.420945084626536 
-2.8380335750078047, -7.417858789171362 
-2.79864064474469, -7.413916394885448 
-2.759467217734464, -7.409125882043532 
-2.7205185367681572, -7.403495368101756 
-2.6817997201398756, -7.3970331038776935 
-2.643315761017045, -7.38974746971351 
-2.605071526873223, -7.381646971624204 
-2.5670717589831886, -7.372740237432817 
-2.5293210719801267, -7.363036012894535 
-2.491823953474445, -7.352543157811547 
-2.454584763734032, -7.341270642140556 
-2.4176077354254204, -7.329227542094795 
-2.380896973415577, -7.3164230362424325 
-2.3444564546337325, -7.3028664016031515 
-2.308290027992919, -7.2885670097447885 
-2.272401414370563, -7.273534322881801 
-2.2367942066476716, -7.257777889977347 
-2.2014718698060554, -7.241307342850799 
-2.1664377410828886, -7.224132392292379 
-2.131695030182121, -7.206262824186718 
-2.0972468195419123, -7.187708495646972 
-2.0630960646575858, -7.168479331161308 
-2.0292455944592045, -7.148585318753251 
-1.99569811174321, -7.128036506157749 
-1.9624561936571916, -7.106842997014387 
-1.929522292237146, -7.0850149470794825 
-1.8968987349962816, -7.062562560458557 
-1.8645877255646532, -7.039496085860773 
-1.8325913443786717, -7.015825812876837 
-1.8009115494196393, -6.99156206828183 
-1.7695501770004651, -6.96671521236453 
-1.738508942599517, -6.941295635284505 
-1.707789441740814, -6.915313753458558 
-1.6773931509194526, -6.88878000597773 
-1.6473214285714308, -6.861704851056348 
-1.617575516086735, -6.834098762514317 
-1.5881565388648173, -6.805972226294045 
-1.5590655074112993, -6.77733573701313 
-1.5303033184749903, -6.748199794554174 
-1.501870756224037, -6.718574900692733 
-1.4737684934602653, -6.688471555764729 
-1.4459970928705221, -6.657900255374322 
-1.4185570083139707, -6.626871487143356 
-1.3914485861442827, -6.5953957275034645 
-1.364672066565495, -6.563483438531782 
-1.3382275850205623, -6.5311450648313345 
-1.312115173611317, -6.498391030456926 
-1.2863347625488493, -6.465231735887582 
-1.260886181633026, -6.431677555046262 
-1.235769161760128, -6.397738832367841 
-1.2109833364573297, -6.363425879915993 
-1.1865282434429762, -6.328748974549912 
-1.162403326211405, -6.29371835514146 
-1.1386079356411904, -6.258344219843492 
-1.1151413316256753, -6.222636723410065 
-1.0920026847245365, -6.186605974569021 
-1.0691910778353306, -6.150262033447697 
-1.0467055078837386, -6.113614909052125 
-1.0245448875314611, -6.076674556800421 
-1.0027080469004896, -6.039450876110666 
-0.9811937353127083, -6.001953708043866 
-0.9600006230435594, -5.964192833002264 
-0.9391273030887322, -5.926177968483512 
-0.9185722929426323, -5.887918766890862 
-0.8983340363875735, -5.849424813399882 
-0.8784109052925105, -5.810705623881757 
-0.8588012014201949, -5.771770642883525 
-0.8395031582416762, -5.732629241665436 
-0.8205149427569732, -5.693290716295508 
-0.8018346573209073, -5.653764285801523 
-0.7834603414728983, -5.614059090380428 
-0.7653899737697758, -5.574184189665328 
-0.7476214736204106, -5.534148561049944 
-0.7301527031212246, -5.493961098070724 
-0.7129814688914498, -5.453630608846325 
-0.6961055239071822, -5.413165814574641 
-0.6795225693331471, -5.372575348087051 
-0.6632302563512499, -5.331867752459944 
-0.6472261879848533, -5.2910514796831984 
-0.6315079209178603, -5.250134889385507 
-0.616072967307649, -5.209126247616342 
-0.6009187965908783, -5.168033725684184 
-0.5860428372813036, -5.126865399050918 
-0.5714424787586395, -5.085629246281879 
-0.5571150730476406, -5.044333148051413 
-0.5430579365864683, -5.002984886203386 
-0.5292683519835691, -4.961592142866462 
-0.5157435697621522, -4.920162499623522 
-0.5024808100915302, -4.878703436734977 
-0.48947726450446577, -4.83722233241532 
-0.4767300975998026, -4.795726462162629 
-0.46423644872959313, -4.754222998140325 
-0.4519934336700024, -4.712719008610742 
-0.4399981462752935, -4.671221457419982 
-0.42824766011416027, -4.629737203533354 
-0.41673903008779495, -4.5882730006209735 
-0.4054692940289818, -4.5468354966926965 
-0.39443547428164927, -4.5054312337819615 
-0.38363457926021677, -4.4640666476776865 
-0.37306360498820473, -4.4227480677037345 
-0.3627195366155042, -4.381481716545054 
-0.3525993499138042, -4.340273710120014 
-0.3427000127496146, -4.299130057497961 
-0.3330184865344448, -4.258056660861498 
-0.32355172765161105, -4.217059315512549 
-0.3142966888592511, -4.176143709921533 
-0.3052503206691267, -4.1353154258188685 
-0.2964095727007749, -4.0945799383279455 
-0.2877713950106592, -4.053942616138881 
-0.279332739395931, -4.01340872172209 
-0.27109056067249077, -3.9729834115810165 
-0.26304181792699916, -3.932671736543006 
-0.255183475742584, -3.8924786420876822 
-0.24751250539792446, -3.85240896871176 
-0.24002588603950878, -3.8124674523296362 
-0.2327206058267972, -3.772658724708721 
-0.22559366305011153, -3.7329873139387852 
-0.21864206722104962, -3.6934576449343424 
-0.2118628401352665, -3.654074039969196 
-0.20525301690748646, -3.6148407192423706 
-0.19880964697860384, -3.5757618014743677 
-0.1925297950948046, -3.5368413045330205 
-0.18641054225858505, -3.4980831460879114 
-0.18044898665165607, -3.4594911442925995 
-0.17464224452964944, -3.421069018493607 
-0.16898745108863744, -3.382820389965425 
-0.16348176130344338, -3.3447487826704965 
-0.15812235073778136, -3.3068576240434204 
-0.15290641632624394, -3.269150245798368 
-0.14783117712820493, -3.2316298847588687 
-0.14289387505371906, -3.1942996837091298 
-0.13809177556147917, -3.1571626922658713 
-0.1334221683289919, -3.1202218677699682 
-0.12888236789504806, -3.0834800761968415 
-0.12446971427466423, -3.046940093084908 
-0.12018157354664696, -3.010604604481046 
-0.11601533841395449, -2.9744762079023888 
-0.11196842873704894, -2.9385574133134225 
-0.10803829204045502, -2.902850644117716 
-0.10422240399273308, -2.867358238163268 
-0.100518268860123, -2.832082448760807 
-0.09692341993409405, -2.7970254457140897 
-0.09343541993307805, -2.7621893163614404 
-0.09005186137865212, -2.727576066627763 
-0.08677036694648352, -2.693187622086126 
-0.08358858979231594, -2.6590258290282756 
-0.08050421385332976, -2.625092455543139 
-0.07751495412520557, -2.591389192602731 
-0.07461855691521002, -2.557917655154524 
-0.07181280007168611, -2.524679383219735 
-0.06909549319027514, -2.4916758429966066 
-0.06646447779725577, -2.458908427968133 
-0.06391762751038674, -2.426378460013382 
-0.06145284817761986, -2.39408719052185 
-0.059068077994100174, -2.3620358015100633 
-0.056761287597842304, -2.3302254067397925 
-0.05453048014450583, -2.2986570528372936 
-0.052373691361678534, -2.2673317204127907 
-0.050288989583103336, -2.2362503251797414 
-0.048274475763270264, -2.205413719073118 
-0.04632828347281205, -2.1748226913662307 
-0.044448578875157685, -2.1444779697853997 
-0.04263356068487281, -2.1143802216220227 
-0.040881460108150726, -2.0845300548413386 
-0.03919054076590678, -2.054928019187512 
-0.03755909859993169, -2.0255746072843395 
-0.03598546176257042, -1.996470255731227 
-0.0344679904903879, -1.967615346193809 
-0.03300507696228572, -1.9390102064888062 
-0.031595145142548346, -1.9106551116626453 
-0.030236650609271637, -1.8825502850633409 
-0.028928080368664507, -1.8546958994052827 
-0.027667952655679895, -1.8270920778264048 
-0.026454816721447498, -1.7997388949374513 
-0.02528725260799325, -1.772636377862817 
-0.02416387091069226, -1.7457845072727065 
-0.023083312528953723, -1.719183218406147 
-0.022044248405575062, -1.6928324020845988 
-0.021045379255260725, -1.666731905715741 
-0.020085435282743654, -1.6408815342872145 
-0.019163175890993235, -1.6152810513499238 
-0.018277389379956106, -1.5899301799906647 
-0.017426892636288847, -1.564828603793829 
-0.01661053081453134, -1.5399759677918203 
-0.01582717701018178, -1.5153718794040938 
-0.015075731925101728, -1.4910159093644286 
-0.014355123525702836, -1.466907592636344 
-0.013664306694348273, -1.4430464293163716 
-0.013002262874396694, -1.4194318855250576 
-0.012367999709316535, -1.396063394285449 
-0.011760550676294782, -1.372940356389001 
-0.011178974714747667, -1.3500621412486469 
-0.010622355850144058, -1.3274280877389608 
-0.01008980281354946, -1.3050375050233054 
-0.009580448657278204, -1.2828896733677826 
-0.009093450367048691, -1.2609838449419688 
-0.008627988471026337, -1.2393192446062795 
-0.008183266646122827, -1.2178950706859593 
-0.007758511321925418, -1.1967104957315509 
-0.007352971282618334, -1.1757646672658952 
-0.006965917267248467, -1.155056708517513 
-0.0065966415686764925, -1.1345857191404394 
-0.006244457631566275, -1.1143507759204117 
-0.005908699649722467, -1.094350933467462 
-0.005588722163120826, -1.07458522489489 
-0.0052838996549253335, -1.0550526624846204 
-0.004993626148816603, -1.035752238339008 
-0.0047173148069134165, -1.0166829250190523 
-0.004454397528590509, -0.9978436761691627 
-0.004204324550459498, -0.9792334271284011 
-0.003966564047802618, -0.9608510955283888 
-0.003740601737705058, -0.9426955818778282 
-0.003525940484157691, -0.9247657701338083 
-0.0033220999053622073, -0.9070605282599062 
-0.003128615983486863, -0.8895787087712285 
-0.0029450406770997768, -0.872319149266438 
-0.002770941536496671, -0.8552806729469316 
-0.0026059013221384486, -0.8384620891232171 
-0.0024495176264015166, -0.8218621937086488 
-0.0023014024988338654, -0.8054797697006361 
-0.0021611820751017237, -0.789313587649436 
-0.0020284962098120257, -0.7733624061146904 
-0.0019029981133651648, -0.7576249721098333 
-0.0017843539930145966, -0.7421000215345164 
-0.0016722426982696487, -0.726786279595183 
-0.0015663553707937843, -0.7116824612140258 
-0.0014663950989387666, -0.6967872714263179 
-0.0013720765770225685, -0.6820994057665059 
-0.0012831257694906582, -0.6676175506430191 
-0.0011992795800592699, -0.6533403837021067 
-0.0011202855259471985, -0.6392665741808076 
-0.0010459014172866828, -0.6253947832492426 
-0.0009758950418096851, -0.6117236643424334 
-0.0009100438548818599, -0.5982518634817583 
-0.0008481346749480683, -0.5849780195863542 
-0.0007899633844849511, -0.5719007647744679 
-0.0007353346364732316, -0.5590187246551444 
-0.0006840615664786744, -0.5463305186102738 
-0.0006359655103678943, -0.5338347600672861 
-0.0005908757276908688, -0.5215300567626348 
-0.000548629130778952, -0.5094150109962953 
-0.0005090700195550194, -0.49748821987742986 
-0.0004720498221086177, -0.4857482755614384 
-0.00043742684099462754, -0.47419376547861275 
-0.00040506600533259107, -0.46282327255448896 
-0.0003748386286270191, -0.4516353754222282 
-0.0003466221723653837, -0.4406286486270978 
-0.00032030001534365596, -0.42980166282331383 
-0.00029576122872201904, -0.419152984963401 
-0.0002729003567753154, -0.4086811784802897 
-0.0002516172033174974, -0.39838480346230365 
-0.0002318166237754854, -0.38826241682125284 
-0.00021340832284434848, -0.3783125724538086 
-0.00019630665772786375, -0.36853382139635255 
-0.00018043044688086617, -0.358924711973457 
-0.00016570278422311374, -0.34948378994022017 
-0.00015205085876265553, -0.34020959861859756 
-0.0001394057795736179, -0.3311006790279277 
-0.00012770240607249718, -0.3221555700098292 
-0.00011687918351531434, -0.31337280834762593 
-0.00010687798367139262, -0.30475092888048694 
-9.764395056146777e-5, -0.2962884646124488 
-8.912535124568424e-5, -0.2879839468164792 
-8.127343152966766e-5, -0.2798359051337456 
-7.404227654347548e-5, -0.2718428676682648 
-6.738867609916085e-5, -0.26400336107706707 
-6.12719947521434e-5, -0.25631591065605425 
-5.565404646992386e-5, -0.24877904042169804 
-5.0498973829785423e-5, -0.24139127318870898 
-4.577313166815623e-5, -0.23415113064385634 
-4.144497505289592e-5, -0.22705713341605985 
-3.748495153854496e-5, -0.22010780114290052 
-3.3865397573598285e-5, -0.2133016525336849 
-3.0560438985093724e-5, -0.20663720542921155 
-2.7545895437930748e-5, -0.20011297685834378 
-2.4799188778453635e-5, -0.19372748309155893 
-2.2299255173004184e-5, -0.18747923969155036 
-2.002646091349078e-5, -0.18136676156104853 
-1.7962521860693387e-5, -0.17538856298794717 
-1.6090426341873118e-5, -0.16954315768787812 
-1.4394361483011098e-5, -0.16382905884432256 
-1.2859642828041279e-5, -0.1582447791463795 
-1.1472647188724705e-5, -0.15278883082431186 
-1.022074858634571e-5, -0.1474597256829405 
-9.092257232539563e-6, -0.14225597513301882 
-8.076361430627704e-6, -0.13717609022066432 
-7.1630722903344435e-6, -0.13221858165495365 
-6.343171219613808e-6, -0.12738195983375722 
-5.608160020072542e-6, -0.12266473486792168 
-4.9502135652593204e-6, -0.11806541660386051 
-4.362134933839218e-6, -0.11358251464466192 
-3.837312915075386e-6, -0.1092145383697611 
-3.3696818128124e-6, -0.10495999695328817 
-2.9536834357107855e-6, -0.10081739938113049 
-2.5842312231013492e-6, -0.0967852544668083 
-2.2566763700736236e-6, -0.09286207086620714 
-1.966775949916247e-6, -0.08904635709125544 
-1.7106628604889734e-6, -0.08533662152258566 
-1.4848175851032985e-6, -0.08173137242125679 
-1.2860416630467927e-6, -0.0782291179395899 
-1.11143279300438e-6, -0.07482836613116049 
-9.583615005730878e-7, -0.07152762496002055 
-8.244492972755632e-7, -0.0683254023091764 
-7.075482678720393e-7, -0.06522020598839601 
-6.05721989203542e-7, -0.06221054374135596 
-5.172277584668261e-7, -0.05929492325221326 
-4.405000255894992e-7, -0.05647185215160247 
-3.7413499070441253e-7, -0.05373983802212582 
-3.1687629945464577e-7, -0.051097388403359235 
-2.6760176795185067e-7, -0.04854301079640522 
-2.2531110065952126e-7, -0.046075212668043895 
-1.8911452200282355e-7, -0.04369250145448663 
-1.5822229494774284e-7, -0.04139338456479548 
-1.319350408279709e-7, -0.03917636938394829 
-1.096348502902661e-7, -0.03703996327562954 
-9.077710810996564e-8, -0.03498267358472863 
-7.488300370886089e-8, -0.03300300763959616 
-6.153266605734485e-8, -0.03109947275405197 
-5.0358906977842136e-8, -0.02927057622920179 
-4.1041506581695336e-8, -0.02751482535503976 
-3.330201537622701e-8, -0.025830727411884066 
-2.689904849621609e-8, -0.024216789671663567 
-2.1623999243124137e-8, -0.0226715193990263 
-1.729719080727915e-8, -0.021193423852356064 
-1.3764387878610618e-8, -0.019781010284638634 
-1.0893675079191867e-8, -0.018432785944243073 
-8.572646353639107e-9, -0.017147258075588083 
-6.7058931333199845e-9, -0.015922933919739445 
-5.212774739637993e-9, -0.014758320714927137 
-4.025413264871491e-9, -0.013651925696969493 
-3.0869466219329844e-9, -0.012602256099685622 
-2.349956847169654e-9, -0.011607819155205507 
-1.7751048703856798e-9, -0.01066712209426029 
-1.3299248256479212e-9, -0.009778672146421467 
-9.8777332927652e-10, -0.008940976540309911 
-7.269144661203875e-10, -0.008152542503763844 
-5.297254544733843e-10, -0.007411877263986616 
-3.820187586406343e-10, -0.006717488047676787 
-2.724415189975238e-10, -0.0060678820811057195 
-1.9199119898061223e-10, -0.005461566590232897 
-1.335773800598128e-10, -0.004897048800750273 
-9.166584505337916e-11, -0.004372835938146354 
-6.197861147916317e-11, -0.0038874352277542875 
-4.12387676090864e-11, -0.00343935389478571 
-2.6965835814296568e-11, -0.003027099164357271 
-1.7300785803975316e-11, -0.0026491782615152126 
-1.0873408076705893e-11, -0.0023040984112644557 
-6.679583969271263e-12, -0.001990366838552112 
-4.001585521273832e-12, -0.0017064907683167546 
-2.331818765854976e-12, -0.0014509774254680037 
-1.3175502355800006e-12, -0.0012223340349018317 
-7.190741058149541e-13, -0.0010190678215073147 
-3.770664336322227e-13, -0.0008396860101645715 
-1.8946996749313882e-13, -0.0006826958257524027 
-8.945795493264797e-14, -0.0005466044931405145 
-4.0974168502572184e-14, -0.00042991923721257593 
-1.6335890973273592e-14, -0.0003311472828282872 
-6.0836752302506625e-15, -0.0002487958548672521 
-2.435551760271437e-15, -0.00018137217819890958 
-6.071532165918825e-16, -0.00012738347769257995 
-2.5153490401663703e-16, -8.533697822065952e-5 
-2.1337098754514727e-16, -5.3739904652384384e-5 
-2.8102520310824275e-16, -3.109948186026147e-5 
4.5102810375396984e-17, -1.5922934709890896e-5 
2.480654570646834e-16, -6.717488080611135e-6 
-9.194034422677078e-17, -1.9903668381041637e-6 
-1.1449174941446927e-16, -2.487958548745171e-7 
1.491862189340054e-16, -1.232595164407831e-31 


==> pdf/pdepics/numerics/ader_error.csv <==
N, order2, order3, order4, order5 
64, 0.027973607763379173, 0.0006561630814029663, 3.7280745825511324e-5, 1.2244404667749133e-6 
128, 0.010375521281310902, 0.00012166745780494852, 3.457412494838851e-6, 5.676774328287935e-8 
256, 0.0031580793240070537, 1.8516320469711498e-5, 2.630917119091436e-7, 2.1597693089982093e-9 
512, 0.0008710176566477558, 2.5535149513528438e-6, 1.8141635895322362e-8, 7.450375942528908e-11 
1024, 0.00022872153810429212, 3.3526355486331263e-7, 1.1909296014171924e-9, 1.7322826365406297e-12 
2048, 5.860241757468863e-5, 4.294915465181125e-8, 7.628262612625056e-11, 1.5893598386508804e-12 


==> pdf/pdepics/numerics/dec_error.csv <==
N, order2, order3, order4, order5 
64, 0.027982170061573258, 0.0006548584486403508, 3.732079947350836e-5, 1.224976599413156e-6 
128, 0.010375534337083957, 0.00012160688403336187, 3.458346382524518e-6, 5.6774156839498304e-8 
256, 0.003158050385621767, 1.8514008106588262e-5, 2.631095735951296e-7, 2.1600522571034744e-9 
512, 0.0008710146338494963, 2.553435233481433e-6, 1.8141943842125013e-8, 7.499160713329109e-11 
1024, 0.0002287213056100514, 3.352609545267494e-7, 1.1909338160629247e-9, 2.759022370875898e-12 
2048, 5.86024015926858e-5, 4.2949115013131125e-8, 7.628247277527207e-11, 5.294606100551242e-13 


==> pdf/pdepics/numerics/sdec_error.csv <==
N, order2, order3, order4, order5 
64, 0.02798217006157322, 0.0006558576964732452, 3.729463381247043e-5, 1.2245297178891944e-6 
128, 0.010375534337083908, 0.00012165329577157384, 3.457734171430404e-6, 5.676886868048225e-8 
256, 0.003158050385621877, 1.851577981099868e-5, 2.630978530522464e-7, 2.1600011409724204e-9 
512, 0.0008710146338493412, 2.5534963220828256e-6, 1.8141741594461386e-8, 7.49911775771326e-11 
1024, 0.00022872130561025583, 3.352629613016979e-7, 1.1909303317431065e-9, 2.7591142757896436e-12 
2048, 5.860240159270312e-5, 4.294917940098024e-8, 7.628201294669176e-11, 5.308340745321591e-13 

